Efficient solution strategies for cabin noise assessment of a wave resolving aircraft fuselage model

For the purpose of high-fidelity aircraft cabin noise simulations during early design phases, we study three efficient solving approaches for the fully coupled finite element model of an aircraft fuselage segment. Obtaining an efficient solution with respect to consumed computational time and resources is challenging within a conventional simulation pipeline, as large-scale and complex vibroacoustic models demand crucially high computational costs with increasing frequency. In this contribution, we adopt (1) frequency and domain-adaptive discretisation, (2) domain-decomposition techniques, and (3) model order reduction with rational Arnoldi Krylov subspace methods for an aircraft fuselage model. The three approaches have shown remarkable advantage thereby reducing the solving time as well as the memory requirement that are essential when solving large-scale models. While the discretisation and the model order reduction approaches accelerate the solving process by efficiently handling the complexity of the system to be solved, domain-decomposition techniques further handle the aspect of reducing the overall memory consumption. Finally with the help of active research aircraft models, we implement and showcase the achieved efficiency.

==> images/pyplots/mor_convergence/data/1000-1_size_error.dat <==
150	0.0788685
290	0.823862
440	0.0151848
570	0.0058142

==> images/pyplots/mor_convergence/data/1000-2_size_error.dat <==
150	0.0713064
290	0.0722103
430	0.0419048
530	0.0750658
540	0.0026400

==> images/pyplots/mor_convergence/data/1000-3_size_error.dat <==
160	0.0568613
300	0.053031
450	0.0159498
550	0.006591

==> images/pyplots/mor_convergence/data/258_size_error.dat <==
260	1.62684
470	0.0386172
490	0.00551

==> images/pyplots/mor_convergence/data/578-1_size_error.dat <==
170 0.299177
330 0.277737
500 0.0376289
620 0.039969
630 0.00821

==> images/pyplots/mor_convergence/data/578-2_size_error.dat <==
170 0.19773
330 0.703398
500 0.0547428
610 0.00503

==> images/pyplots/mor_tfs/data/AcMoReGen_TFPLOT_FOM.dat <==
 1.000000000000000000e+01  6.358540899079649471e-03
 1.200000000000000000e+01  5.989605839829235945e-03
 1.400000000000000000e+01  5.960760757696059384e-03
 1.600000000000000000e+01  7.411650048762295079e-03
 1.800000000000000000e+01  5.869801798942908370e-03
 2.000000000000000000e+01  4.574203618417877447e-03
 2.200000000000000000e+01  5.107417253339967440e-03
 2.400000000000000000e+01  1.042697000356880219e-02
 2.600000000000000000e+01  2.845008072952907516e-02
 2.800000000000000000e+01  9.100790773896708097e-02
 3.000000000000000000e+01  6.878833710896693765e-02
 3.200000000000000000e+01  4.983590004869500878e-02
 3.400000000000000000e+01  4.509097921715125162e-02
 3.600000000000000000e+01  4.478245001269699072e-02
 3.800000000000000000e+01  4.493425742524322086e-02
 4.000000000000000000e+01  4.817825187391693020e-02
 4.200000000000000000e+01  5.548629761038761238e-02
 4.400000000000000000e+01  6.838976048103623251e-02
 4.600000000000000000e+01  9.289647331132259989e-02
 4.800000000000000000e+01  1.446359421163303238e-01
 5.000000000000000000e+01  2.689597622112265829e-01
 5.200000000000000000e+01  7.041876592713092187e-01
 5.400000000000000000e+01  2.415525090679743192e-01
 5.600000000000000000e+01  1.373118576427683202e-01
 5.800000000000000000e+01  1.039923677356595078e-01
 6.000000000000000000e+01  7.849477049909231452e-02
 6.200000000000000000e+01  3.231936185192390426e-02
 6.400000000000000000e+01  3.432359764470879065e-02
 6.600000000000000000e+01  5.540439943500596182e-02
 6.800000000000000000e+01  1.273423356366803483e-01
 7.000000000000000000e+01  1.849687042666585401e-01
 7.200000000000000000e+01  2.401089681601048242e-01
 7.400000000000000000e+01  3.704259101367227691e-01
 7.600000000000000000e+01  2.677457298796210305e-01
 7.800000000000000000e+01  1.445267866046760497e-01
 8.000000000000000000e+01  1.026505489020126949e-01
 8.200000000000000000e+01  8.953129192318311225e-02
 8.400000000000000000e+01  8.295212380208434599e-02
 8.600000000000000000e+01  7.551781253070410926e-02
 8.800000000000000000e+01  7.141954843355428906e-02
 9.000000000000000000e+01  6.718905170536362825e-02
 9.200000000000000000e+01  5.554124892351680609e-02
 9.400000000000000000e+01  8.803506952133959007e-02
 9.600000000000000000e+01  7.529670866552620745e-02
 9.800000000000000000e+01  9.107376877265446757e-02
 1.000000000000000000e+02  1.214765024905169327e-01
 1.020000000000000000e+02  1.013877649120881047e-01
 1.040000000000000000e+02  7.196549338300935184e-02
 1.060000000000000000e+02  4.699253800980120882e-02
 1.080000000000000000e+02  3.264323746179712687e-02
 1.100000000000000000e+02  2.802711854845763365e-02
 1.120000000000000000e+02  3.271112714300882657e-02
 1.140000000000000000e+02  4.473220790344187986e-02
 1.160000000000000000e+02  5.851897999818490154e-02
 1.180000000000000000e+02  5.722587799392836461e-02
 1.200000000000000000e+02  2.609556199639351606e-02
 1.220000000000000000e+02  1.900835565973962513e-02
 1.240000000000000000e+02  2.534524954726470256e-02
 1.260000000000000000e+02  3.113679926827594979e-02
 1.280000000000000000e+02  4.460254092998876957e-02
 1.300000000000000000e+02  6.622150873991725084e-02
 1.320000000000000000e+02  1.072599610240281276e-01
 1.340000000000000000e+02  2.026436795308751149e-01
 1.360000000000000000e+02  4.573878249634250603e-01
 1.380000000000000000e+02  5.094433071313344552e-01
 1.400000000000000000e+02  4.139427123529173524e-01
 1.420000000000000000e+02  4.134064069387297091e-01
 1.440000000000000000e+02  2.924769590988980372e-01
 1.460000000000000000e+02  1.552214320348404841e-01
 1.480000000000000000e+02  9.769343867144336668e-02
 1.500000000000000000e+02  7.671954340800742067e-02
 1.520000000000000000e+02  6.418130494483346993e-02
 1.540000000000000000e+02  4.979423726419508756e-02
 1.560000000000000000e+02  3.444793051006906498e-02
 1.580000000000000000e+02  7.170065762828251033e-02
 1.600000000000000000e+02  1.073441832514899080e-01
 1.620000000000000000e+02  1.170944892718752822e-01
 1.640000000000000000e+02  1.063792474461329601e-01
 1.660000000000000000e+02  7.327703319573897200e-02
 1.680000000000000000e+02  3.683083734196059694e-02
 1.700000000000000000e+02  3.472593176991614627e-02
 1.720000000000000000e+02  1.132633767254927031e-02
 1.740000000000000000e+02  1.531009806837769008e-02
 1.760000000000000000e+02  3.018858880454924204e-02
 1.780000000000000000e+02  2.497210519584726340e-02
 1.800000000000000000e+02  1.797324888018198008e-02
 1.820000000000000000e+02  1.790293505307032074e-02
 1.840000000000000000e+02  5.832237390849204228e-02
 1.860000000000000000e+02  6.756179074374564497e-02
 1.880000000000000000e+02  7.697648724966350831e-02
 1.900000000000000000e+02  7.353370366565435690e-02
 1.920000000000000000e+02  5.667213517665929678e-02
 1.940000000000000000e+02  4.263432913956537174e-02
 1.960000000000000000e+02  3.298648058827867435e-02
 1.980000000000000000e+02  2.777930609609204071e-02
 2.000000000000000000e+02  2.670631657304064349e-02
 2.020000000000000000e+02  2.778212247214845165e-02
 2.040000000000000000e+02  3.267931646084027558e-02
 2.060000000000000000e+02  4.531762090541325422e-02
 2.080000000000000000e+02  6.744479255064078638e-02
 2.100000000000000000e+02  8.798317405837433047e-02
 2.120000000000000000e+02  8.006065480205092066e-02
 2.140000000000000000e+02  6.532483401115186938e-02
 2.160000000000000000e+02  5.696259763122714370e-02
 2.180000000000000000e+02  5.292041803534027616e-02
 2.200000000000000000e+02  5.304858063819305886e-02
 2.220000000000000000e+02  5.705171556589150317e-02
 2.240000000000000000e+02  6.597579285081510425e-02
 2.260000000000000000e+02  8.030748643397429831e-02
 2.280000000000000000e+02  1.034068869676413177e-01
 2.300000000000000000e+02  1.422262386318006722e-01
 2.320000000000000000e+02  1.676717040009472193e-01
 2.340000000000000000e+02  1.447243946576454443e-01
 2.360000000000000000e+02  1.192504763244704724e-01
 2.380000000000000000e+02  1.658825276664971093e-01
 2.400000000000000000e+02  1.205054489349560859e-01
 2.420000000000000000e+02  1.920403428237425492e-01
 2.440000000000000000e+02  3.288758298750101283e-01
 2.460000000000000000e+02  3.755914225875867096e-01
 2.480000000000000000e+02  3.467555724349354329e-01
 2.500000000000000000e+02  2.316595108204632103e-01
 2.520000000000000000e+02  1.478665754840129687e-01
 2.540000000000000000e+02  1.239418290920034776e-01
 2.560000000000000000e+02  1.154153933196972737e-01
 2.580000000000000000e+02  8.163984782778534177e-02


==> images/pyplots/mor_tfs/data/AcMoReGen_TFPLOT_FOM_258HZ.dat <==
 1.000000000000000000e+01  6.345402721540528701e-03
 1.200000000000000000e+01  5.983078283237059855e-03
 1.400000000000000000e+01  6.033588348644880646e-03
 1.600000000000000000e+01  7.987133329011426169e-03
 1.800000000000000000e+01  6.319713642086438078e-03
 2.000000000000000000e+01  5.019807277084651492e-03
 2.200000000000000000e+01  4.890067762414433347e-03
 2.400000000000000000e+01  8.527847291152671275e-03
 2.600000000000000000e+01  2.325958572675362185e-02
 2.800000000000000000e+01  7.561613955571608314e-02
 3.000000000000000000e+01  5.791565762590159677e-02
 3.200000000000000000e+01  4.258094757504802402e-02
 3.400000000000000000e+01  3.952207104624109318e-02
 3.600000000000000000e+01  3.994384980944257202e-02
 3.800000000000000000e+01  3.802241812072756216e-02
 4.000000000000000000e+01  3.822482002495641157e-02
 4.200000000000000000e+01  4.215492946519524414e-02
 4.400000000000000000e+01  5.059803550073551509e-02
 4.600000000000000000e+01  6.090921660464403836e-02
 4.800000000000000000e+01  9.038680049086290913e-02
 5.000000000000000000e+01  2.141718235965190120e-01
 5.200000000000000000e+01  5.086724395298866108e-01
 5.400000000000000000e+01  1.712970323007705353e-01
 5.600000000000000000e+01  1.032283740403063671e-01
 5.800000000000000000e+01  6.614046420541067062e-02
 6.000000000000000000e+01  8.548927276169365763e-02
 6.200000000000000000e+01  1.231233006034536670e-01
 6.400000000000000000e+01  1.115738455996525269e-01
 6.600000000000000000e+01  1.881742981461147490e-01
 6.800000000000000000e+01  1.114057036533648570e-01
 7.000000000000000000e+01  1.869855735456524004e-01
 7.200000000000000000e+01  2.471146739335171594e-01
 7.400000000000000000e+01  3.887498728956599869e-01
 7.600000000000000000e+01  2.933226985396801823e-01
 7.800000000000000000e+01  1.690705761364996174e-01
 8.000000000000000000e+01  1.340004154521177160e-01
 8.200000000000000000e+01  1.332281880514434302e-01
 8.400000000000000000e+01  1.339482534494547128e-01
 8.600000000000000000e+01  1.177939891176521259e-01
 8.800000000000000000e+01  1.106673008730408442e-01
 9.000000000000000000e+01  1.320129316580216372e-01
 9.200000000000000000e+01  2.187754237016644177e-01
 9.400000000000000000e+01  2.493934574768967294e-01
 9.600000000000000000e+01  2.711987950836216577e-01
 9.800000000000000000e+01  1.296202164265728984e-01
 1.000000000000000000e+02  1.876470411778295433e-01
 1.020000000000000000e+02  2.354161304536306065e-01
 1.040000000000000000e+02  2.040021119887794332e-01
 1.060000000000000000e+02  1.521322495436133737e-01
 1.080000000000000000e+02  1.171422482562696904e-01
 1.100000000000000000e+02  9.617838865571470830e-02
 1.120000000000000000e+02  9.158642326622228047e-02
 1.140000000000000000e+02  1.054444926810560179e-01
 1.160000000000000000e+02  1.110848216847805103e-01
 1.180000000000000000e+02  7.425898260009798635e-02
 1.200000000000000000e+02  2.191878759274802982e-02
 1.220000000000000000e+02  3.406413276837515214e-02
 1.240000000000000000e+02  3.711354645083338871e-02
 1.260000000000000000e+02  4.331771447446534917e-02
 1.280000000000000000e+02  4.732539175324598085e-02
 1.300000000000000000e+02  5.509386625869065052e-02
 1.320000000000000000e+02  7.008220619231808612e-02
 1.340000000000000000e+02  1.032257991909085182e-01
 1.360000000000000000e+02  1.780270132001556538e-01
 1.380000000000000000e+02  1.432929802604163416e-01
 1.400000000000000000e+02  7.708743241226226339e-02
 1.420000000000000000e+02  4.170911295544705438e-02
 1.440000000000000000e+02  5.699145502919344963e-02
 1.460000000000000000e+02  1.097450280243755100e-01
 1.480000000000000000e+02  1.625957323638529128e-01
 1.500000000000000000e+02  2.314082855961664131e-01
 1.520000000000000000e+02  2.286235386378855650e-01
 1.540000000000000000e+02  1.117004979836271616e-01
 1.560000000000000000e+02  2.503609935261079111e-01
 1.580000000000000000e+02  5.108773512115114546e-01
 1.600000000000000000e+02  7.616940530711657775e-01
 1.620000000000000000e+02  8.000886970533842568e-01
 1.640000000000000000e+02  7.428546294167088782e-01
 1.660000000000000000e+02  5.388917575662036663e-01
 1.680000000000000000e+02  3.316444151141981767e-01
 1.700000000000000000e+02  2.540840742135723751e-01
 1.720000000000000000e+02  2.001073131541132866e-01
 1.740000000000000000e+02  1.850026114324853921e-01
 1.760000000000000000e+02  1.583478359227711574e-01
 1.780000000000000000e+02  1.079772230476807454e-01
 1.800000000000000000e+02  7.688518246934109013e-02
 1.820000000000000000e+02  5.526399784403506626e-02
 1.840000000000000000e+02  1.068591898310674304e-01
 1.860000000000000000e+02  9.461846957968508831e-02
 1.880000000000000000e+02  8.675012652469397956e-02
 1.900000000000000000e+02  9.263548366906879106e-02
 1.920000000000000000e+02  9.749510628925485423e-02
 1.940000000000000000e+02  1.031248203050446066e-01
 1.960000000000000000e+02  1.056463897036593325e-01
 1.980000000000000000e+02  9.201192744682094860e-02
 2.000000000000000000e+02  1.001357655821906584e-01
 2.020000000000000000e+02  1.210662955639198735e-01
 2.040000000000000000e+02  1.486855117700308926e-01
 2.060000000000000000e+02  1.804006352969680649e-01
 2.080000000000000000e+02  2.129894705853606907e-01
 2.100000000000000000e+02  2.191796824488545792e-01
 2.120000000000000000e+02  1.674367810029645520e-01
 2.140000000000000000e+02  1.161080448478837013e-01
 2.160000000000000000e+02  8.391343691400346416e-02
 2.180000000000000000e+02  6.228432470661937614e-02
 2.200000000000000000e+02  4.712701539767490122e-02
 2.220000000000000000e+02  3.607132690126877567e-02
 2.240000000000000000e+02  3.089645820385575337e-02
 2.260000000000000000e+02  3.424654736110305936e-02
 2.280000000000000000e+02  4.904939521718541112e-02
 2.300000000000000000e+02  1.008876291024615179e-01
 2.320000000000000000e+02  1.633706408381828956e-01
 2.340000000000000000e+02  1.872412342001344432e-01
 2.360000000000000000e+02  1.938936285839436280e-01
 2.380000000000000000e+02  1.871833434194541679e-01
 2.400000000000000000e+02  1.165487958691255460e-01
 2.420000000000000000e+02  2.459497285049261905e-01
 2.440000000000000000e+02  4.354008900458684606e-01
 2.460000000000000000e+02  3.575305345505856436e-01
 2.480000000000000000e+02  2.934076975427989953e-01
 2.500000000000000000e+02  2.452181693627933368e-01
 2.520000000000000000e+02  2.222748889558014695e-01
 2.540000000000000000e+02  2.200547832753669830e-01
 2.560000000000000000e+02  1.978778020614377631e-01
 2.580000000000000000e+02  1.478220940349468104e-01


==> images/pyplots/mor_tfs/data/AcMoReGen_TFPLOT_FOM_258HZ_NEW.dat <==
1.000000000000000000e+01 6.345402721540528701e-03
1.200000000000000000e+01 5.983078283237059855e-03
1.400000000000000000e+01 6.033588348644880646e-03
1.600000000000000000e+01 7.987133329011426169e-03
1.800000000000000000e+01 6.319713642086438078e-03
2.000000000000000000e+01 5.019807277084651492e-03
2.200000000000000000e+01 4.890067762414433347e-03
2.400000000000000000e+01 8.527847291152671275e-03
2.600000000000000000e+01 2.325958572675362185e-02
2.800000000000000000e+01 7.561613955571608314e-02
3.000000000000000000e+01 5.791565762590159677e-02
3.200000000000000000e+01 4.258094757504802402e-02
3.400000000000000000e+01 3.952207104624109318e-02
3.600000000000000000e+01 3.994384980944257202e-02
3.800000000000000000e+01 3.802241812072756216e-02
4.000000000000000000e+01 3.822482002495641157e-02
4.200000000000000000e+01 4.215492946519524414e-02
4.400000000000000000e+01 5.059803550073551509e-02
4.600000000000000000e+01 6.090921660464403836e-02
4.800000000000000000e+01 9.038680049086290913e-02
5.000000000000000000e+01 2.141718235965190120e-01
5.200000000000000000e+01 5.086724395298866108e-01
5.400000000000000000e+01 1.712970323007705353e-01
5.600000000000000000e+01 1.032283740403063671e-01
5.800000000000000000e+01 6.614046420541067062e-02
6.000000000000000000e+01 8.548927276169365763e-02
6.200000000000000000e+01 1.231233006034536670e-01
6.400000000000000000e+01 1.115738455996525269e-01
6.600000000000000000e+01 1.881742981461147490e-01
6.800000000000000000e+01 1.114057036533648570e-01
7.000000000000000000e+01 1.869855735456524004e-01
7.200000000000000000e+01 2.471146739335171594e-01
7.400000000000000000e+01 3.887498728956599869e-01
7.600000000000000000e+01 2.933226985396801823e-01
7.800000000000000000e+01 1.690705761364996174e-01
8.000000000000000000e+01 1.340004154521177160e-01
8.200000000000000000e+01 1.332281880514434302e-01
8.400000000000000000e+01 1.339482534494547128e-01
8.600000000000000000e+01 1.177939891176521259e-01
8.800000000000000000e+01 1.106673008730408442e-01
9.000000000000000000e+01 1.320129316580216372e-01
9.200000000000000000e+01 2.187754237016644177e-01
9.400000000000000000e+01 2.493934574768967294e-01
9.600000000000000000e+01 2.711987950836216577e-01
9.800000000000000000e+01 1.296202164265728984e-01
1.000000000000000000e+02 1.876470411778295433e-01
1.020000000000000000e+02 2.354161304536306065e-01
1.040000000000000000e+02 2.040021119887794332e-01
1.060000000000000000e+02 1.521322495436133737e-01
1.080000000000000000e+02 1.171422482562696904e-01
1.100000000000000000e+02 9.617838865571470830e-02
1.120000000000000000e+02 9.158642326622228047e-02
1.140000000000000000e+02 1.054444926810560179e-01
1.160000000000000000e+02 1.110848216847805103e-01
1.180000000000000000e+02 7.425898260009798635e-02
1.200000000000000000e+02 2.191878759274802982e-02
1.220000000000000000e+02 3.406413276837515214e-02
1.240000000000000000e+02 3.711354645083338871e-02
1.260000000000000000e+02 4.331771447446534917e-02
1.280000000000000000e+02 4.732539175324598085e-02
1.300000000000000000e+02 5.509386625869065052e-02
1.320000000000000000e+02 7.008220619231808612e-02
1.340000000000000000e+02 1.032257991909085182e-01
1.360000000000000000e+02 1.780270132001556538e-01
1.380000000000000000e+02 1.432929802604163416e-01
1.400000000000000000e+02 7.708743241226226339e-02
1.420000000000000000e+02 4.170911295544705438e-02
1.440000000000000000e+02 5.699145502919344963e-02
1.460000000000000000e+02 1.097450280243755100e-01
1.480000000000000000e+02 1.625957323638529128e-01
1.500000000000000000e+02 2.314082855961664131e-01
1.520000000000000000e+02 2.286235386378855650e-01
1.540000000000000000e+02 1.117004979836271616e-01
1.560000000000000000e+02 2.503609935261079111e-01
1.580000000000000000e+02 5.108773512115114546e-01
1.600000000000000000e+02 7.616940530711657775e-01
1.620000000000000000e+02 8.000886970533842568e-01
1.640000000000000000e+02 7.428546294167088782e-01
1.660000000000000000e+02 5.388917575662036663e-01
1.680000000000000000e+02 3.316444151141981767e-01
1.700000000000000000e+02 2.540840742135723751e-01
1.720000000000000000e+02 2.001073131541132866e-01
1.740000000000000000e+02 1.850026114324853921e-01
1.760000000000000000e+02 1.583478359227711574e-01
1.780000000000000000e+02 1.079772230476807454e-01
1.800000000000000000e+02 7.688518246934109013e-02
1.820000000000000000e+02 5.526399784403506626e-02
1.840000000000000000e+02 1.068591898310674304e-01
1.860000000000000000e+02 9.461846957968508831e-02
1.880000000000000000e+02 8.675012652469397956e-02
1.900000000000000000e+02 9.263548366906879106e-02
1.920000000000000000e+02 9.749510628925485423e-02
1.940000000000000000e+02 1.031248203050446066e-01
1.960000000000000000e+02 1.056463897036593325e-01
1.980000000000000000e+02 9.201192744682094860e-02
2.000000000000000000e+02 1.001357655821906584e-01
2.020000000000000000e+02 1.210662955639198735e-01
2.040000000000000000e+02 1.486855117700308926e-01
2.060000000000000000e+02 1.804006352969680649e-01
2.080000000000000000e+02 2.129894705853606907e-01
2.100000000000000000e+02 2.191796824488545792e-01
2.120000000000000000e+02 1.674367810029645520e-01
2.140000000000000000e+02 1.161080448478837013e-01
2.160000000000000000e+02 8.391343691400346416e-02
2.180000000000000000e+02 6.228432470661937614e-02
2.200000000000000000e+02 4.712701539767490122e-02
2.220000000000000000e+02 3.607132690126877567e-02
2.240000000000000000e+02 3.089645820385575337e-02
2.260000000000000000e+02 3.424654736110305936e-02
2.280000000000000000e+02 4.904939521718541112e-02
2.300000000000000000e+02 1.008876291024615179e-01
2.320000000000000000e+02 1.633706408381828956e-01
2.340000000000000000e+02 1.872412342001344432e-01
2.360000000000000000e+02 1.938936285839436280e-01
2.380000000000000000e+02 1.871833434194541679e-01
2.400000000000000000e+02 1.165487958691255460e-01
2.420000000000000000e+02 2.459497285049261905e-01
2.440000000000000000e+02 4.354008900458684606e-01
2.460000000000000000e+02 3.575305345505856436e-01
2.480000000000000000e+02 2.934076975427989953e-01
2.500000000000000000e+02 2.452181693627933368e-01
2.520000000000000000e+02 2.222748889558014695e-01
2.540000000000000000e+02 2.200547832753669830e-01
2.560000000000000000e+02 1.978778020614377631e-01
2.580000000000000000e+02 1.478220940349468104e-01


==> images/pyplots/mor_tfs/data/AcMoReGen_TFPLOT_FOM_ROM1_1000HZ.dat <==
5.780000000000000000e+02 7.504292886436071675e-02
5.800000000000000000e+02 7.556368608819719057e-02
5.820000000000000000e+02 7.881700984235499863e-02
5.840000000000000000e+02 6.545215267176775209e-02
5.860000000000000000e+02 5.298360024580141964e-02
5.880000000000000000e+02 5.005790559553446178e-02
5.900000000000000000e+02 4.590416293618880539e-02
5.920000000000000000e+02 4.110254350009787810e-02
5.940000000000000000e+02 3.997688345909916618e-02
5.960000000000000000e+02 3.832797460070946904e-02
5.980000000000000000e+02 3.139269847350193571e-02
6.000000000000000000e+02 2.246997938563246450e-02
6.020000000000000000e+02 8.813733605540061480e-03
6.040000000000000000e+02 1.197888641563466840e-02
6.060000000000000000e+02 3.349697215472802192e-02
6.080000000000000000e+02 4.339795577615704336e-02
6.100000000000000000e+02 3.997598956516493912e-02
6.120000000000000000e+02 3.300146707189880596e-02
6.140000000000000000e+02 2.614536244035035525e-02
6.160000000000000000e+02 2.684737868569865224e-02
6.180000000000000000e+02 3.482930117877462706e-02
6.200000000000000000e+02 2.942229965954796730e-02
6.220000000000000000e+02 1.180841412501046697e-02
6.240000000000000000e+02 8.526533179520122060e-03
6.260000000000000000e+02 1.472964785752406240e-02
6.280000000000000000e+02 1.861547113316892876e-02
6.300000000000000000e+02 2.418863337883306319e-02
6.320000000000000000e+02 3.251386851628040170e-02
6.340000000000000000e+02 4.245524643090060890e-02
6.360000000000000000e+02 4.208528991702261551e-02
6.380000000000000000e+02 3.568502786296780249e-02
6.400000000000000000e+02 4.918162349036348663e-02
6.420000000000000000e+02 6.266609038894495332e-02
6.440000000000000000e+02 6.903178240300136825e-02
6.460000000000000000e+02 7.769798991347667827e-02
6.480000000000000000e+02 8.079258517640999782e-02
6.500000000000000000e+02 6.191040525047913218e-02
6.520000000000000000e+02 4.083827902501319107e-02
6.540000000000000000e+02 2.801352153850260665e-02
6.560000000000000000e+02 2.169994104044748948e-02
6.580000000000000000e+02 1.693970328612446133e-02
6.600000000000000000e+02 1.125556134323845402e-02
6.620000000000000000e+02 8.227667900569989382e-03
6.640000000000000000e+02 1.082994947487697646e-02
6.660000000000000000e+02 1.300986474452624393e-02
6.680000000000000000e+02 1.053472802886106299e-02
6.700000000000000000e+02 7.543439472431323969e-03
6.720000000000000000e+02 1.598193445540022767e-02
6.740000000000000000e+02 2.168963898123342851e-02
6.760000000000000000e+02 1.950825776622515731e-02
6.780000000000000000e+02 1.047555194690889292e-02
6.800000000000000000e+02 1.955162569821400440e-03
6.820000000000000000e+02 6.047214573016932923e-03
6.840000000000000000e+02 1.112434845373945665e-02
6.860000000000000000e+02 1.272302957304104198e-02
6.880000000000000000e+02 1.268863903993588081e-02
6.900000000000000000e+02 1.534655745330177484e-02
6.920000000000000000e+02 2.333675308393784453e-02
6.940000000000000000e+02 3.466593853685835669e-02
6.960000000000000000e+02 4.726563896566116085e-02
6.980000000000000000e+02 5.266596930915101726e-02
7.000000000000000000e+02 4.954198464125746798e-02
7.020000000000000000e+02 4.408356654379919776e-02
7.040000000000000000e+02 4.011514543946279737e-02
7.060000000000000000e+02 3.936210199241609725e-02
7.080000000000000000e+02 3.959631030361798060e-02
7.100000000000000000e+02 3.610174093562826952e-02
7.120000000000000000e+02 3.002795786806451359e-02
7.140000000000000000e+02 2.673520533458029202e-02
7.160000000000000000e+02 2.755465150613511938e-02
7.180000000000000000e+02 3.173632553544220719e-02


==> images/pyplots/mor_tfs/data/AcMoReGen_TFPLOT_FOM_ROM1_578HZ.dat <==
2.580000000000000000e+02 1.320606373228178365e-01
2.600000000000000000e+02 1.317546669793024650e-01
2.620000000000000000e+02 1.240849784557946645e-01
2.640000000000000000e+02 1.125464446029658949e-01
2.660000000000000000e+02 1.010067242685658423e-01
2.680000000000000000e+02 9.711531813360611831e-02
2.700000000000000000e+02 1.039416686716561067e-01
2.720000000000000000e+02 1.230734859630919914e-01
2.740000000000000000e+02 1.519771172029710238e-01
2.760000000000000000e+02 1.876550185738617704e-01
2.780000000000000000e+02 2.098971230856384595e-01
2.800000000000000000e+02 2.045223296085795506e-01
2.820000000000000000e+02 1.685458749952470359e-01
2.840000000000000000e+02 1.721119105922184478e-01
2.860000000000000000e+02 2.818762854530431627e-01
2.880000000000000000e+02 3.610372104197212551e-01
2.900000000000000000e+02 1.952789455341707170e-01
2.920000000000000000e+02 5.070359517784189807e-02
2.940000000000000000e+02 5.641686795866484444e-02
2.960000000000000000e+02 1.311301174159996696e-01
2.980000000000000000e+02 1.167081637416875206e-01
3.000000000000000000e+02 1.192633517880782174e-01
3.020000000000000000e+02 1.200745882742322579e-01
3.040000000000000000e+02 1.192100614289521437e-01
3.060000000000000000e+02 1.213586205737728629e-01
3.080000000000000000e+02 1.316760113072678040e-01
3.100000000000000000e+02 1.141521621862984365e-01
3.120000000000000000e+02 2.060667463299830499e-02
3.140000000000000000e+02 1.320460962226580048e-01
3.160000000000000000e+02 1.437109522359861224e-01
3.180000000000000000e+02 1.364150695090288468e-01
3.200000000000000000e+02 1.174743006501623860e-01
3.220000000000000000e+02 9.250119278449905891e-02
3.240000000000000000e+02 7.240039629306772861e-02
3.260000000000000000e+02 5.727691633504769508e-02
3.280000000000000000e+02 4.222481925525364138e-02
3.300000000000000000e+02 2.910119632641192458e-02
3.320000000000000000e+02 1.327846994814466976e-02
3.340000000000000000e+02 2.975882742977050983e-03
3.360000000000000000e+02 4.098899377054125714e-02
3.380000000000000000e+02 1.231728432176670412e-01
3.400000000000000000e+02 2.842786544403869131e-01
3.420000000000000000e+02 3.004344443023106437e-01
3.440000000000000000e+02 1.748768187633930882e-01
3.460000000000000000e+02 9.793841598968552886e-02
3.480000000000000000e+02 5.655369554360485662e-02
3.500000000000000000e+02 3.245294143696663552e-02
3.520000000000000000e+02 1.926157688292670991e-02
3.540000000000000000e+02 1.373090646856282154e-02
3.560000000000000000e+02 1.847535593210337598e-02
3.580000000000000000e+02 3.206987246204108521e-02
3.600000000000000000e+02 7.098733056292713672e-02
3.620000000000000000e+02 9.110090091735986717e-02
3.640000000000000000e+02 1.195356720437981413e-01
3.660000000000000000e+02 1.534942708436280723e-01
3.680000000000000000e+02 1.559014960685534690e-01
3.700000000000000000e+02 1.295877228322186991e-01
3.720000000000000000e+02 1.135262093064662164e-01
3.740000000000000000e+02 1.057169940522349472e-01
3.760000000000000000e+02 1.001419658363220389e-01
3.780000000000000000e+02 9.974248565214507978e-02
3.800000000000000000e+02 1.001067895030950811e-01
3.820000000000000000e+02 6.750514727903300649e-02
3.840000000000000000e+02 8.195457778123416137e-02
3.860000000000000000e+02 5.917941866741695256e-02
3.880000000000000000e+02 3.359816872825329565e-02
3.900000000000000000e+02 2.214648573307134022e-02
3.920000000000000000e+02 1.268216269475999983e-02
3.940000000000000000e+02 1.916533996001820381e-02
3.960000000000000000e+02 2.073182377579146918e-02
3.980000000000000000e+02 2.035465110787599424e-02
4.000000000000000000e+02 2.108720529159224463e-02
4.020000000000000000e+02 2.320825845546866523e-02
4.040000000000000000e+02 2.685531719441308293e-02
4.060000000000000000e+02 2.690714741353207942e-02
4.080000000000000000e+02 1.707256767268962652e-02
4.100000000000000000e+02 8.323189786390697287e-03
4.120000000000000000e+02 4.389160086688229968e-03
4.140000000000000000e+02 7.547573611941795976e-03
4.160000000000000000e+02 8.992686733325344628e-03
4.180000000000000000e+02 8.025957439233058141e-03


==> images/pyplots/mor_tfs/data/AcMoReGen_TFPLOT_FOM_ROM2_1000HZ.dat <==
7.180000000000000000e+02 3.173632553544220719e-02
7.200000000000000000e+02 3.750387329993916385e-02
7.220000000000000000e+02 4.340624011757112516e-02
7.240000000000000000e+02 4.758521446755460682e-02
7.260000000000000000e+02 5.058612759008369875e-02
7.280000000000000000e+02 4.895316615658736048e-02
7.300000000000000000e+02 4.043183010318927850e-02
7.320000000000000000e+02 3.119238187798486009e-02
7.340000000000000000e+02 2.630736140364549683e-02
7.360000000000000000e+02 2.265640025419074846e-02
7.380000000000000000e+02 1.768030983452487104e-02
7.400000000000000000e+02 3.330629319571611763e-02
7.420000000000000000e+02 5.078988710043240429e-02
7.440000000000000000e+02 5.317672543152575371e-02
7.460000000000000000e+02 4.398809326977310558e-02
7.480000000000000000e+02 3.317292564184595033e-02
7.500000000000000000e+02 2.824406297268564764e-02
7.520000000000000000e+02 3.227818634327551950e-02
7.540000000000000000e+02 4.314510897722704380e-02
7.560000000000000000e+02 5.601260772973436219e-02
7.580000000000000000e+02 6.658870977702474603e-02
7.600000000000000000e+02 7.142787539020131748e-02
7.620000000000000000e+02 6.602130509060488706e-02
7.640000000000000000e+02 5.039991809402077222e-02
7.660000000000000000e+02 3.265838843670074154e-02
7.680000000000000000e+02 1.829789603355782418e-02
7.700000000000000000e+02 9.703767576047996057e-03
7.720000000000000000e+02 1.126270994073282246e-02
7.740000000000000000e+02 1.710430149514467063e-02
7.760000000000000000e+02 2.296413299000361202e-02
7.780000000000000000e+02 2.630729251096988394e-02
7.800000000000000000e+02 2.420019583170558708e-02
7.820000000000000000e+02 1.936238122327163177e-02
7.840000000000000000e+02 1.517914030340425900e-02
7.860000000000000000e+02 1.204341738985372813e-02
7.880000000000000000e+02 9.832499809672540572e-03
7.900000000000000000e+02 8.370885239497832808e-03
7.920000000000000000e+02 7.612935502730030710e-03
7.940000000000000000e+02 7.486174134812504863e-03
7.960000000000000000e+02 7.729728563774311903e-03
7.980000000000000000e+02 8.065120097935947821e-03
8.000000000000000000e+02 8.208631811463378350e-03
8.020000000000000000e+02 7.956369955755021595e-03
8.040000000000000000e+02 7.104360115603924539e-03
8.060000000000000000e+02 5.761601752472886827e-03
8.080000000000000000e+02 6.107574913688702985e-03
8.100000000000000000e+02 1.020798618227416847e-02
8.120000000000000000e+02 1.442478173632000434e-02
8.140000000000000000e+02 1.751882285344082135e-02
8.160000000000000000e+02 2.087851717034377649e-02
8.180000000000000000e+02 2.303807251421529506e-02
8.200000000000000000e+02 2.286034103698422748e-02
8.220000000000000000e+02 2.100548473239811573e-02
8.240000000000000000e+02 1.895157309269429255e-02
8.260000000000000000e+02 1.815551728413572832e-02
8.280000000000000000e+02 1.914196390350235769e-02
8.300000000000000000e+02 2.178593910722483387e-02
8.320000000000000000e+02 2.561554401435843162e-02
8.340000000000000000e+02 3.022523266999179933e-02
8.360000000000000000e+02 3.439852422107600449e-02
8.380000000000000000e+02 3.658787449024859806e-02
8.400000000000000000e+02 3.603245676049181973e-02
8.420000000000000000e+02 3.262139657307619456e-02
8.440000000000000000e+02 2.723199991772337278e-02
8.460000000000000000e+02 2.381413331672215319e-02
8.480000000000000000e+02 2.397188808683160116e-02
8.500000000000000000e+02 2.335230574589201510e-02
8.520000000000000000e+02 2.064076933208472062e-02
8.540000000000000000e+02 1.835976051908148540e-02
8.560000000000000000e+02 1.966197658695589823e-02
8.580000000000000000e+02 2.186956547956858676e-02


==> images/pyplots/mor_tfs/data/AcMoReGen_TFPLOT_FOM_ROM2_578HZ.dat <==
4.180000000000000000e+02 8.025957439233058141e-03
4.200000000000000000e+02 6.633172020657777251e-03
4.220000000000000000e+02 6.608630580265767170e-03
4.240000000000000000e+02 8.349267722938718064e-03
4.260000000000000000e+02 5.833741865830138415e-03
4.280000000000000000e+02 5.035676732211333446e-03
4.300000000000000000e+02 4.971413441650196496e-03
4.320000000000000000e+02 5.363849760799360537e-03
4.340000000000000000e+02 6.778947284997737660e-03
4.360000000000000000e+02 7.601727512816292866e-03
4.380000000000000000e+02 8.200388356847618590e-03
4.400000000000000000e+02 8.734572182542425095e-03
4.420000000000000000e+02 9.314431648981217476e-03
4.440000000000000000e+02 8.370263750901125316e-03
4.460000000000000000e+02 8.942524352652147374e-03
4.480000000000000000e+02 8.464885862536734862e-03
4.500000000000000000e+02 8.169156754514522376e-03
4.520000000000000000e+02 8.216396895284897375e-03
4.540000000000000000e+02 8.796314700066337755e-03
4.560000000000000000e+02 9.683890771263661129e-03
4.580000000000000000e+02 1.031548514714771513e-02
4.600000000000000000e+02 9.593758699821394384e-03
4.620000000000000000e+02 6.111760570232971021e-03
4.640000000000000000e+02 8.660116970146625182e-03
4.660000000000000000e+02 1.412980243241732450e-02
4.680000000000000000e+02 2.170173332638527380e-02
4.700000000000000000e+02 2.856351890317997827e-02
4.720000000000000000e+02 2.742841999112479237e-02
4.740000000000000000e+02 2.240900562848363933e-02
4.760000000000000000e+02 1.954574471366231705e-02
4.780000000000000000e+02 1.393540894089201343e-02
4.800000000000000000e+02 6.559062476758204148e-03
4.820000000000000000e+02 2.318630306875312831e-03
4.840000000000000000e+02 1.030243218571908100e-02
4.860000000000000000e+02 1.596011548843745062e-02
4.880000000000000000e+02 1.786430156993203122e-02
4.900000000000000000e+02 1.701208707781877091e-02
4.920000000000000000e+02 1.426401338105778675e-02
4.940000000000000000e+02 1.241922377190315778e-02
4.960000000000000000e+02 1.364842842217818715e-02
4.980000000000000000e+02 1.504470352888691298e-02
5.000000000000000000e+02 1.875623196669636700e-02
5.020000000000000000e+02 2.250582112808891325e-02
5.040000000000000000e+02 3.378677637007975604e-02
5.060000000000000000e+02 5.200484365839772027e-02
5.080000000000000000e+02 7.048226598120119202e-02
5.100000000000000000e+02 8.530165908220438409e-02
5.120000000000000000e+02 1.037106823331255118e-01
5.140000000000000000e+02 1.436482991980735646e-01
5.160000000000000000e+02 1.963310323772106125e-01
5.180000000000000000e+02 2.092588111121303773e-01
5.200000000000000000e+02 1.978989109385500822e-01
5.220000000000000000e+02 1.713857842205113446e-01
5.240000000000000000e+02 1.353697729667127647e-01
5.260000000000000000e+02 1.128575838956495797e-01
5.280000000000000000e+02 1.045672661103423245e-01
5.300000000000000000e+02 9.533254467462692894e-02
5.320000000000000000e+02 8.725153682412878364e-02
5.340000000000000000e+02 8.646956940479862130e-02
5.360000000000000000e+02 9.118325251720225955e-02
5.380000000000000000e+02 9.465882166116060259e-02
5.400000000000000000e+02 9.468044691125038215e-02
5.420000000000000000e+02 8.621594847980072751e-02
5.440000000000000000e+02 5.834129261794752247e-02
5.460000000000000000e+02 3.235585672864980250e-02
5.480000000000000000e+02 2.284888013291571165e-02
5.500000000000000000e+02 1.862734660202362141e-02
5.520000000000000000e+02 1.820380519935545574e-02
5.540000000000000000e+02 2.270308625315212506e-02
5.560000000000000000e+02 2.903005162782968870e-02
5.580000000000000000e+02 2.671163121173184690e-02
5.600000000000000000e+02 1.916382731282433027e-02
5.620000000000000000e+02 1.226435989981695604e-02
5.640000000000000000e+02 8.475316384399442932e-03
5.660000000000000000e+02 1.586337655073084135e-02
5.680000000000000000e+02 3.772653829143750998e-02
5.700000000000000000e+02 6.540367243747673143e-02
5.720000000000000000e+02 7.647989118359890814e-02
5.740000000000000000e+02 7.830371371366814937e-02
5.760000000000000000e+02 7.888142400471910565e-02
5.780000000000000000e+02 7.693408548255982471e-02


==> images/pyplots/mor_tfs/data/AcMoReGen_TFPLOT_FOM_ROM3_1000HZ.dat <==
8.580000000000000000e+02 2.186956547956858676e-02
8.600000000000000000e+02 2.173354013104280766e-02
8.620000000000000000e+02 1.868189163000637254e-02
8.640000000000000000e+02 1.525542244055143500e-02
8.660000000000000000e+02 2.033451534306988592e-02
8.680000000000000000e+02 3.418903596811541379e-02
8.700000000000000000e+02 4.590693738110006306e-02
8.720000000000000000e+02 4.868743457034708372e-02
8.740000000000000000e+02 4.180770991385745344e-02
8.760000000000000000e+02 3.148030961744556488e-02
8.780000000000000000e+02 2.361783746200703596e-02
8.800000000000000000e+02 1.696522022478816685e-02
8.820000000000000000e+02 1.158998467951036226e-02
8.840000000000000000e+02 2.274857030648200565e-02
8.860000000000000000e+02 4.056383519126469106e-02
8.880000000000000000e+02 5.315859461677441972e-02
8.900000000000000000e+02 5.685616880694112363e-02
8.920000000000000000e+02 5.022088065766119880e-02
8.940000000000000000e+02 3.739245416623990237e-02
8.960000000000000000e+02 2.703825862864998875e-02
8.980000000000000000e+02 2.058191973151222987e-02
9.000000000000000000e+02 1.562810771031513529e-02
9.020000000000000000e+02 1.171013251240354131e-02
9.040000000000000000e+02 8.381650867590890661e-03
9.060000000000000000e+02 6.477565736002699123e-03
9.080000000000000000e+02 7.524258860212028159e-03
9.100000000000000000e+02 1.270684526516782133e-02
9.120000000000000000e+02 1.825963861701757410e-02
9.140000000000000000e+02 1.984618801392547607e-02
9.160000000000000000e+02 1.804685560404603595e-02
9.180000000000000000e+02 1.594055354342126599e-02
9.200000000000000000e+02 1.421323634182100962e-02
9.220000000000000000e+02 1.182886315890869545e-02
9.240000000000000000e+02 9.856802802270428487e-03
9.260000000000000000e+02 8.295050934875604007e-03
9.280000000000000000e+02 6.335271523123928682e-03
9.300000000000000000e+02 5.158780275676822479e-03
9.320000000000000000e+02 5.958749899594882257e-03
9.340000000000000000e+02 7.638405938978347354e-03
9.360000000000000000e+02 9.082743109058417572e-03
9.380000000000000000e+02 1.035075606539432626e-02
9.400000000000000000e+02 1.153114410441694569e-02
9.420000000000000000e+02 1.235274988184039725e-02
9.440000000000000000e+02 1.247045042059473190e-02
9.460000000000000000e+02 1.164589703516596096e-02
9.480000000000000000e+02 1.031149645730424121e-02
9.500000000000000000e+02 9.349293533702221146e-03
9.520000000000000000e+02 8.702633065908443183e-03
9.540000000000000000e+02 7.922180493250228009e-03
9.560000000000000000e+02 8.211279593981629654e-03
9.580000000000000000e+02 9.518711073299710931e-03
9.600000000000000000e+02 1.016340258602145726e-02
9.620000000000000000e+02 1.032217778800392609e-02
9.640000000000000000e+02 1.039871071458498518e-02
9.660000000000000000e+02 1.070823507874565060e-02
9.680000000000000000e+02 1.146130357614698510e-02
9.700000000000000000e+02 1.195832712400556920e-02
9.720000000000000000e+02 1.152805981664398530e-02
9.740000000000000000e+02 1.085597421417541612e-02
9.760000000000000000e+02 1.061900464475175332e-02
9.780000000000000000e+02 1.053399014738176480e-02
9.800000000000000000e+02 1.000072796057968269e-02
9.820000000000000000e+02 8.788996239611256492e-03
9.840000000000000000e+02 7.179698901839793798e-03
9.860000000000000000e+02 5.684386704583052966e-03
9.880000000000000000e+02 4.202461633641220440e-03
9.900000000000000000e+02 2.558063315745764347e-03
9.920000000000000000e+02 1.495244101484665246e-03
9.940000000000000000e+02 2.022826454769020323e-03
9.960000000000000000e+02 3.099908308102163751e-03
9.980000000000000000e+02 4.100832115396102831e-03
1.000000000000000000e+03 4.788299249667010357e-03


==> images/pyplots/mor_tfs/data/AcMoReGen_TFPLOT_ROM.dat <==
 1.000000000000000000e+01  6.358540742321685223e-03
 1.200000000000000000e+01  5.989869469127332563e-03
 1.400000000000000000e+01  5.960941446824454155e-03
 1.600000000000000000e+01  7.410034923997319868e-03
 1.800000000000000000e+01  5.868102771089339122e-03
 2.000000000000000000e+01  4.573344020834583211e-03
 2.200000000000000000e+01  5.108112928214219618e-03
 2.400000000000000000e+01  1.042793011863527193e-02
 2.600000000000000000e+01  2.845021411720659657e-02
 2.800000000000000000e+01  9.100790762928084865e-02
 3.000000000000000000e+01  6.878427489216754065e-02
 3.200000000000000000e+01  4.983357887382360712e-02
 3.400000000000000000e+01  4.508709780817208440e-02
 3.600000000000000000e+01  4.477974921644650719e-02
 3.800000000000000000e+01  4.493743485781373503e-02
 4.000000000000000000e+01  4.817142919383136934e-02
 4.200000000000000000e+01  5.546980043816577416e-02
 4.400000000000000000e+01  6.836394340935658676e-02
 4.600000000000000000e+01  9.287928712059104197e-02
 4.800000000000000000e+01  1.446606494475322913e-01
 5.000000000000000000e+01  2.689597622877363259e-01
 5.200000000000000000e+01  7.041876608285961847e-01
 5.400000000000000000e+01  2.415471571235159876e-01
 5.600000000000000000e+01  1.374244420594967764e-01
 5.800000000000000000e+01  1.039379525148329264e-01
 6.000000000000000000e+01  7.856800479087464040e-02
 6.200000000000000000e+01  3.554150684248387482e-02
 6.400000000000000000e+01  3.397672430228979024e-02
 6.600000000000000000e+01  5.540440141625168485e-02
 6.800000000000000000e+01  1.275188110453487345e-01
 7.000000000000000000e+01  1.849155095646351776e-01
 7.200000000000000000e+01  2.399839212712302217e-01
 7.400000000000000000e+01  3.704259152350028450e-01
 7.600000000000000000e+01  2.676500820629504340e-01
 7.800000000000000000e+01  1.444246368333271802e-01
 8.000000000000000000e+01  1.024775076642653049e-01
 8.200000000000000000e+01  8.907598772184208147e-02
 8.400000000000000000e+01  8.223168983350924444e-02
 8.600000000000000000e+01  7.526628137481050640e-02
 8.800000000000000000e+01  7.146456737052539476e-02
 9.000000000000000000e+01  6.702089691507542857e-02
 9.200000000000000000e+01  5.554124822387121463e-02
 9.400000000000000000e+01  8.697776242549461190e-02
 9.600000000000000000e+01  7.523428248404553931e-02
 9.800000000000000000e+01  9.119072917473165785e-02
 1.000000000000000000e+02  1.214765029826647275e-01
 1.020000000000000000e+02  1.014749488711884362e-01
 1.040000000000000000e+02  7.180642108178526828e-02
 1.060000000000000000e+02  4.689364206118337708e-02
 1.080000000000000000e+02  3.260707802352453416e-02
 1.100000000000000000e+02  2.802851214990456294e-02
 1.120000000000000000e+02  3.270866063029358173e-02
 1.140000000000000000e+02  4.460177706138647447e-02
 1.160000000000000000e+02  5.838228349240752457e-02
 1.180000000000000000e+02  5.722587739550791947e-02
 1.200000000000000000e+02  2.628516240274269763e-02
 1.220000000000000000e+02  1.902997297464468704e-02
 1.240000000000000000e+02  2.539092604707454681e-02
 1.260000000000000000e+02  3.101652116679767118e-02
 1.280000000000000000e+02  4.451078656648678467e-02
 1.300000000000000000e+02  6.615608015949070442e-02
 1.320000000000000000e+02  1.072363681958215798e-01
 1.340000000000000000e+02  2.026436808458366712e-01
 1.360000000000000000e+02  4.572477317307982458e-01
 1.380000000000000000e+02  5.094433179623998331e-01
 1.400000000000000000e+02  4.139427180129300887e-01
 1.420000000000000000e+02  4.137872815079101652e-01
 1.440000000000000000e+02  2.927483489760239199e-01
 1.460000000000000000e+02  1.549833557693574282e-01
 1.480000000000000000e+02  9.732144526025897358e-02
 1.500000000000000000e+02  7.609019154823980224e-02
 1.520000000000000000e+02  6.418130209275439702e-02
 1.540000000000000000e+02  5.028551416927264095e-02
 1.560000000000000000e+02  3.557931773345483079e-02
 1.580000000000000000e+02  7.066164726915047378e-02
 1.600000000000000000e+02  1.073441837275758010e-01
 1.620000000000000000e+02  1.194025007884481210e-01
 1.640000000000000000e+02  1.104109900202592948e-01
 1.660000000000000000e+02  7.645389132952078171e-02
 1.680000000000000000e+02  4.111981850682844275e-02
 1.700000000000000000e+02  3.475546016523509835e-02
 1.720000000000000000e+02  1.106197001798770417e-02
 1.740000000000000000e+02  1.693137210599508433e-02
 1.760000000000000000e+02  3.097028370765796124e-02
 1.780000000000000000e+02  2.783320343846915415e-02
 1.800000000000000000e+02  2.241623413042434856e-02
 1.820000000000000000e+02  1.790293454516998090e-02
 1.840000000000000000e+02  5.023639209588708771e-02
 1.860000000000000000e+02  5.996129038774695996e-02
 1.880000000000000000e+02  7.073577360196131592e-02
 1.900000000000000000e+02  7.115834852866557980e-02
 1.920000000000000000e+02  5.685574519052065401e-02
 1.940000000000000000e+02  4.302845251973275165e-02
 1.960000000000000000e+02  3.378031665134168665e-02
 1.980000000000000000e+02  2.857371501385116974e-02
 2.000000000000000000e+02  2.745032111318527340e-02
 2.020000000000000000e+02  2.846048245003934829e-02
 2.040000000000000000e+02  3.353145630426168644e-02
 2.060000000000000000e+02  4.632979129990574124e-02
 2.080000000000000000e+02  6.813000876570413089e-02
 2.100000000000000000e+02  8.798313203675987848e-02
 2.120000000000000000e+02  7.973494276194914576e-02
 2.140000000000000000e+02  6.502818476893665323e-02
 2.160000000000000000e+02  5.656990848522672199e-02
 2.180000000000000000e+02  5.267629287932507759e-02
 2.200000000000000000e+02  5.297731763185844350e-02
 2.220000000000000000e+02  5.753983118684879994e-02
 2.240000000000000000e+02  6.706192293070911692e-02
 2.260000000000000000e+02  8.127440170804098307e-02
 2.280000000000000000e+02  1.036735052234132870e-01
 2.300000000000000000e+02  1.422262360318007623e-01
 2.320000000000000000e+02  1.676704753879847964e-01
 2.340000000000000000e+02  1.444053814756718901e-01
 2.360000000000000000e+02  1.188304265370830753e-01
 2.380000000000000000e+02  1.658825268810755760e-01
 2.400000000000000000e+02  1.203645250332905370e-01
 2.420000000000000000e+02  1.920403423977452839e-01
 2.440000000000000000e+02  3.288758276315593143e-01
 2.460000000000000000e+02  3.755914237334873618e-01
 2.480000000000000000e+02  3.467555731351675830e-01
 2.500000000000000000e+02  2.317539298530166547e-01
 2.520000000000000000e+02  1.474168585290888123e-01
 2.540000000000000000e+02  1.226759015396513969e-01
 2.560000000000000000e+02  1.145736441778549136e-01
 2.580000000000000000e+02  8.164015068155669463e-02


==> images/pyplots/mor_tfs/data/AcMoReGen_TFPLOT_ROM_258HZ.dat <==
 1.000000000000000000e+01  6.345402687127300358e-03
 1.200000000000000000e+01  5.983367992235337149e-03
 1.400000000000000000e+01  6.032020507814230686e-03
 1.600000000000000000e+01  7.879993726027654730e-03
 1.800000000000000000e+01  6.356839212585176438e-03
 2.000000000000000000e+01  5.065439735424389495e-03
 2.200000000000000000e+01  4.944811937672127788e-03
 2.400000000000000000e+01  8.577779399984058681e-03
 2.600000000000000000e+01  2.318133779317723547e-02
 2.800000000000000000e+01  7.403364560632216818e-02
 3.000000000000000000e+01  5.802476462583427974e-02
 3.200000000000000000e+01  4.279139677467979491e-02
 3.400000000000000000e+01  3.966285101640850547e-02
 3.600000000000000000e+01  3.996009274648935211e-02
 3.800000000000000000e+01  3.811910728337435800e-02
 4.000000000000000000e+01  3.834288995719018628e-02
 4.200000000000000000e+01  4.226485931593454426e-02
 4.400000000000000000e+01  5.073913565535766862e-02
 4.600000000000000000e+01  6.124141536980369505e-02
 4.800000000000000000e+01  9.076514408678457158e-02
 5.000000000000000000e+01  2.143252930877470597e-01
 5.200000000000000000e+01  5.086724391309840332e-01
 5.400000000000000000e+01  1.712672998270945157e-01
 5.600000000000000000e+01  1.042490162077919086e-01
 5.800000000000000000e+01  6.589064525130013117e-02
 6.000000000000000000e+01  8.494092340667015739e-02
 6.200000000000000000e+01  1.231233006145932285e-01
 6.400000000000000000e+01  1.115151242188715114e-01
 6.600000000000000000e+01  1.889332313775034522e-01
 6.800000000000000000e+01  1.114057032165937516e-01
 7.000000000000000000e+01  1.870483460722018321e-01
 7.200000000000000000e+01  2.467177422996626179e-01
 7.400000000000000000e+01  3.892295774220844717e-01
 7.600000000000000000e+01  2.933226983344383032e-01
 7.800000000000000000e+01  1.687764279538263579e-01
 8.000000000000000000e+01  1.336952001041562532e-01
 8.200000000000000000e+01  1.338726528149205008e-01
 8.400000000000000000e+01  1.359569526782451743e-01
 8.600000000000000000e+01  1.181938172108326496e-01
 8.800000000000000000e+01  1.101834302994105091e-01
 9.000000000000000000e+01  1.318639801498439068e-01
 9.200000000000000000e+01  2.185218839392433776e-01
 9.400000000000000000e+01  2.493934594753728640e-01
 9.600000000000000000e+01  2.726536738734032239e-01
 9.800000000000000000e+01  1.293480136681164905e-01
 1.000000000000000000e+02  1.866188189729369729e-01
 1.020000000000000000e+02  2.354161295906118667e-01
 1.040000000000000000e+02  2.040069980031321006e-01
 1.060000000000000000e+02  1.520724495644007190e-01
 1.080000000000000000e+02  1.170931703388055911e-01
 1.100000000000000000e+02  9.617844483443721559e-02
 1.120000000000000000e+02  9.167890682236254363e-02
 1.140000000000000000e+02  1.053763163124441099e-01
 1.160000000000000000e+02  1.106843939627870782e-01
 1.180000000000000000e+02  7.389930105831338247e-02
 1.200000000000000000e+02  2.191878725027177413e-02
 1.220000000000000000e+02  3.388880664569318690e-02
 1.240000000000000000e+02  3.660430182339657890e-02
 1.260000000000000000e+02  4.324467142707128647e-02
 1.280000000000000000e+02  4.703028282941853350e-02
 1.300000000000000000e+02  5.482041838629165414e-02
 1.320000000000000000e+02  7.012120185632117475e-02
 1.340000000000000000e+02  1.047192359831611019e-01
 1.360000000000000000e+02  1.835319919541439360e-01
 1.380000000000000000e+02  1.448718942838058965e-01
 1.400000000000000000e+02  7.906123001812020989e-02
 1.420000000000000000e+02  4.076222311711261842e-02
 1.440000000000000000e+02  5.641746684094516018e-02
 1.460000000000000000e+02  1.100542567061477406e-01
 1.480000000000000000e+02  1.629584721746671905e-01
 1.500000000000000000e+02  2.314082967966180071e-01
 1.520000000000000000e+02  2.281738359463592603e-01
 1.540000000000000000e+02  1.117005152340050794e-01
 1.560000000000000000e+02  2.506811988404725744e-01
 1.580000000000000000e+02  5.107914591636796287e-01
 1.600000000000000000e+02  7.620159594008388826e-01
 1.620000000000000000e+02  8.000886854922039104e-01
 1.640000000000000000e+02  7.428546390702853719e-01
 1.660000000000000000e+02  5.391332258185109749e-01
 1.680000000000000000e+02  3.313594749314520138e-01
 1.700000000000000000e+02  2.536094584498808091e-01
 1.720000000000000000e+02  1.984592136468641410e-01
 1.740000000000000000e+02  1.846609061879819769e-01
 1.760000000000000000e+02  1.556656919751067680e-01
 1.780000000000000000e+02  1.081201274092689207e-01
 1.800000000000000000e+02  7.783792047350006349e-02
 1.820000000000000000e+02  5.526399761975585995e-02
 1.840000000000000000e+02  1.079474811031157777e-01
 1.860000000000000000e+02  9.477804686663159062e-02
 1.880000000000000000e+02  8.610447800000338436e-02
 1.900000000000000000e+02  9.285642954796793913e-02
 1.920000000000000000e+02  9.785971892378736436e-02
 1.940000000000000000e+02  1.021649881731228338e-01
 1.960000000000000000e+02  1.023546460656895168e-01
 1.980000000000000000e+02  8.949810330461219210e-02
 2.000000000000000000e+02  9.885230827205393478e-02
 2.020000000000000000e+02  1.210218823367234797e-01
 2.040000000000000000e+02  1.483047363431841958e-01
 2.060000000000000000e+02  1.800493625948934584e-01
 2.080000000000000000e+02  2.127527621019491555e-01
 2.100000000000000000e+02  2.191797363793497044e-01
 2.120000000000000000e+02  1.672440742910999423e-01
 2.140000000000000000e+02  1.135221922281822310e-01
 2.160000000000000000e+02  8.227324978477217055e-02
 2.180000000000000000e+02  6.084881165051587298e-02
 2.200000000000000000e+02  4.640283175111144937e-02
 2.220000000000000000e+02  3.516430552744522625e-02
 2.240000000000000000e+02  3.076071394340319787e-02
 2.260000000000000000e+02  3.146342186661262724e-02
 2.280000000000000000e+02  5.039462618020790208e-02
 2.300000000000000000e+02  1.026398486967470963e-01
 2.320000000000000000e+02  1.651483960130083750e-01
 2.340000000000000000e+02  1.888836094566788415e-01
 2.360000000000000000e+02  1.955707761712000003e-01
 2.380000000000000000e+02  1.871833403604535317e-01
 2.400000000000000000e+02  1.167732578376781266e-01
 2.420000000000000000e+02  2.459497253634290170e-01
 2.440000000000000000e+02  4.354008900028275009e-01
 2.460000000000000000e+02  3.575305333840973487e-01
 2.480000000000000000e+02  2.932460123311643740e-01
 2.500000000000000000e+02  2.444211727933112144e-01
 2.520000000000000000e+02  2.206473587093084610e-01
 2.540000000000000000e+02  2.184507039526522310e-01
 2.560000000000000000e+02  1.982408288785801331e-01
 2.580000000000000000e+02  1.478222120519978589e-01


==> images/pyplots/mor_tfs/data/AcMoReGen_TFPLOT_ROM_258HZ_NEW.dat <==
1.000000000000000000e+01 6.345402709711828355e-03
1.200000000000000000e+01 5.939232179142122263e-03
1.400000000000000000e+01 6.040180516271647856e-03
1.600000000000000000e+01 7.999777764974927925e-03
1.800000000000000000e+01 6.316033088153131302e-03
2.000000000000000000e+01 5.019807326350514583e-03
2.200000000000000000e+01 5.006824601846010777e-03
2.400000000000000000e+01 8.882031778294731873e-03
2.600000000000000000e+01 2.328095154581850994e-02
2.800000000000000000e+01 7.561613962705235337e-02
3.000000000000000000e+01 5.791565761452591166e-02
3.200000000000000000e+01 4.287307133137936638e-02
3.400000000000000000e+01 3.961695792347600453e-02
3.600000000000000000e+01 3.994384980291961623e-02
3.800000000000000000e+01 3.806656156082435604e-02
4.000000000000000000e+01 3.822481999558289406e-02
4.200000000000000000e+01 4.857669621177079095e-02
4.400000000000000000e+01 5.060217590546117750e-02
4.600000000000000000e+01 6.090921642752586407e-02
4.800000000000000000e+01 9.039126892380953959e-02
5.000000000000000000e+01 2.141718232478556361e-01
5.200000000000000000e+01 5.086724408615614923e-01
5.400000000000000000e+01 1.713728815148106432e-01
5.600000000000000000e+01 1.025883535212994413e-01
5.800000000000000000e+01 6.578894451488216666e-02
6.000000000000000000e+01 8.548927250128778021e-02
6.200000000000000000e+01 1.212641048121126941e-01
6.400000000000000000e+01 1.115738458334390310e-01
6.600000000000000000e+01 1.881742965634550235e-01
6.800000000000000000e+01 1.112927564815641562e-01
7.000000000000000000e+01 1.869855735395195284e-01
7.200000000000000000e+01 2.468775903150919881e-01
7.400000000000000000e+01 3.887498735776960812e-01
7.600000000000000000e+01 2.928265509979962600e-01
7.800000000000000000e+01 1.689423478483498275e-01
8.000000000000000000e+01 1.340004154500271383e-01
8.200000000000000000e+01 1.330315688034054977e-01
8.400000000000000000e+01 1.337239137998651184e-01
8.600000000000000000e+01 1.177939892310232023e-01
8.800000000000000000e+01 1.106108714999868153e-01
9.000000000000000000e+01 1.320129317234530753e-01
9.200000000000000000e+01 2.181630521830617842e-01
9.400000000000000000e+01 2.493934569925266576e-01
9.600000000000000000e+01 2.719239757996872453e-01
9.800000000000000000e+01 1.293129872781590695e-01
1.000000000000000000e+02 1.876470412037220814e-01
1.020000000000000000e+02 2.354917890372696665e-01
1.040000000000000000e+02 2.040021120197352822e-01
1.060000000000000000e+02 1.521562170444790696e-01
1.080000000000000000e+02 1.171758963976300139e-01
1.100000000000000000e+02 9.617838866041535095e-02
1.120000000000000000e+02 9.163648047490627335e-02
1.140000000000000000e+02 1.054444926157173390e-01
1.160000000000000000e+02 1.113687443373555241e-01
1.180000000000000000e+02 7.425495619893326116e-02
1.200000000000000000e+02 2.191878759336493912e-02
1.220000000000000000e+02 3.270431785522830148e-02
1.240000000000000000e+02 3.659278152162837722e-02
1.260000000000000000e+02 4.392241559406681595e-02
1.280000000000000000e+02 4.829159416662297949e-02
1.300000000000000000e+02 5.509386625855547392e-02
1.320000000000000000e+02 6.753616997724173898e-02
1.340000000000000000e+02 1.021319849505557831e-01
1.360000000000000000e+02 1.780270131985639825e-01
1.380000000000000000e+02 1.432568012135649049e-01
1.400000000000000000e+02 7.708743238842757917e-02
1.420000000000000000e+02 4.171423202829565441e-02
1.440000000000000000e+02 5.699145506566338087e-02
1.460000000000000000e+02 1.098699211635861817e-01
1.480000000000000000e+02 1.628702383254868880e-01
1.500000000000000000e+02 2.314082855782952086e-01
1.520000000000000000e+02 2.293801791374796839e-01
1.540000000000000000e+02 1.117004978671234799e-01
1.560000000000000000e+02 2.509199272981957884e-01
1.580000000000000000e+02 5.110118710622704175e-01
1.600000000000000000e+02 7.616940530795907049e-01
1.620000000000000000e+02 8.007950394784935089e-01
1.640000000000000000e+02 7.428546295613405182e-01
1.660000000000000000e+02 5.404467525267182548e-01
1.680000000000000000e+02 3.313858931998388546e-01
1.700000000000000000e+02 2.540840742162026045e-01
1.720000000000000000e+02 2.002051538070372116e-01
1.740000000000000000e+02 1.850026114442752945e-01
1.760000000000000000e+02 1.576316246252936759e-01
1.780000000000000000e+02 1.129203754592537218e-01
1.800000000000000000e+02 7.688518247255335392e-02
1.820000000000000000e+02 6.233723901969710074e-02
1.840000000000000000e+02 1.031109347517323721e-01
1.860000000000000000e+02 9.786519014468862687e-02
1.880000000000000000e+02 9.164679305277982635e-02
1.900000000000000000e+02 9.263548366554512359e-02
1.920000000000000000e+02 9.440080452751178908e-02
1.940000000000000000e+02 1.015491722413191661e-01
1.960000000000000000e+02 1.056463896659025764e-01
1.980000000000000000e+02 9.605508897218077713e-02
2.000000000000000000e+02 1.001357655810115738e-01
2.020000000000000000e+02 1.187338228201561541e-01
2.040000000000000000e+02 1.437540946235413564e-01
2.060000000000000000e+02 1.770122862695830968e-01
2.080000000000000000e+02 2.129894705527655696e-01
2.100000000000000000e+02 2.191796824293702206e-01
2.120000000000000000e+02 1.674367810449819416e-01
2.140000000000000000e+02 1.161048567289895972e-01
2.160000000000000000e+02 8.392439815557312111e-02
2.180000000000000000e+02 5.958423377136309873e-02
2.200000000000000000e+02 4.712701539651831945e-02
2.220000000000000000e+02 3.567743114956909573e-02
2.240000000000000000e+02 3.244701277416623536e-02
2.260000000000000000e+02 3.363539472338920866e-02
2.280000000000000000e+02 4.987539487012274120e-02
2.300000000000000000e+02 1.008876291700041838e-01
2.320000000000000000e+02 1.629266124228956614e-01
2.340000000000000000e+02 1.868754657613226067e-01
2.360000000000000000e+02 1.938936281683781571e-01
2.380000000000000000e+02 1.871833464333606256e-01
2.400000000000000000e+02 1.165487956478981624e-01
2.420000000000000000e+02 2.434136482431618620e-01
2.440000000000000000e+02 4.354008922802066195e-01
2.460000000000000000e+02 3.571340228565869079e-01
2.480000000000000000e+02 2.907933922504360447e-01
2.500000000000000000e+02 2.452181688722977759e-01
2.520000000000000000e+02 2.220742588682192431e-01
2.540000000000000000e+02 2.200547828846929344e-01
2.560000000000000000e+02 1.964337099390469354e-01
2.580000000000000000e+02 1.478220943542263022e-01


==> images/pyplots/mor_tfs/data/AcMoReGen_TFPLOT_ROM_ROM1_1000HZ.dat <==
5.780000000000000000e+02 7.504293607486822726e-02
5.800000000000000000e+02 7.556368602780562382e-02
5.820000000000000000e+02 7.881701098387861038e-02
5.840000000000000000e+02 6.545215286984160108e-02
5.860000000000000000e+02 5.648523147511153725e-02
5.880000000000000000e+02 5.005790877264974792e-02
5.900000000000000000e+02 4.590416263447679585e-02
5.920000000000000000e+02 4.110254349556938941e-02
5.940000000000000000e+02 3.997688351987431499e-02
5.960000000000000000e+02 3.717801572687082223e-02
5.980000000000000000e+02 3.139269854521775649e-02
6.000000000000000000e+02 2.246997938554810489e-02
6.020000000000000000e+02 8.813733599326769447e-03
6.040000000000000000e+02 1.154165883163495260e-02
6.060000000000000000e+02 3.349697213592937178e-02
6.080000000000000000e+02 4.339795602899780558e-02
6.100000000000000000e+02 3.997598951307400339e-02
6.120000000000000000e+02 3.300146706652234974e-02
6.140000000000000000e+02 2.614536244925839276e-02
6.160000000000000000e+02 2.668518996414928277e-02
6.180000000000000000e+02 3.482930113694918811e-02
6.200000000000000000e+02 2.942229947180564215e-02
6.220000000000000000e+02 1.180841412494713222e-02
6.240000000000000000e+02 8.526533177431464688e-03
6.260000000000000000e+02 1.445251596562911744e-02
6.280000000000000000e+02 1.861547092269669884e-02
6.300000000000000000e+02 2.418863339271389370e-02
6.320000000000000000e+02 3.251386851414603957e-02
6.340000000000000000e+02 4.245524634455624668e-02
6.360000000000000000e+02 4.460090807413041175e-02
6.380000000000000000e+02 3.568502797402046955e-02
6.400000000000000000e+02 4.888187549870964821e-02
6.420000000000000000e+02 6.266609040092301075e-02
6.440000000000000000e+02 6.903178241058473275e-02
6.460000000000000000e+02 7.769798973338279402e-02
6.480000000000000000e+02 8.079255751723574130e-02
6.500000000000000000e+02 6.191040519213161092e-02
6.520000000000000000e+02 4.083827902420669731e-02
6.540000000000000000e+02 2.801352152649540933e-02
6.560000000000000000e+02 2.173821593196715793e-02
6.580000000000000000e+02 1.693970228740783804e-02
6.600000000000000000e+02 1.125556134165040661e-02
6.620000000000000000e+02 8.227667902409977613e-03
6.640000000000000000e+02 1.083901978780257673e-02
6.660000000000000000e+02 1.300986474547236385e-02
6.680000000000000000e+02 1.053472800802181773e-02
6.700000000000000000e+02 7.543439499685954813e-03
6.720000000000000000e+02 1.598193445486073214e-02
6.740000000000000000e+02 2.168963898529997422e-02
6.760000000000000000e+02 1.937809410466384899e-02
6.780000000000000000e+02 1.047555193527520585e-02
6.800000000000000000e+02 1.955162570246532592e-03
6.820000000000000000e+02 5.946033339363103465e-03
6.840000000000000000e+02 1.112434845501551403e-02
6.860000000000000000e+02 1.272302957619906791e-02
6.880000000000000000e+02 1.268863896596290029e-02
6.900000000000000000e+02 1.534655744691764030e-02
6.920000000000000000e+02 2.333675307816154496e-02
6.940000000000000000e+02 3.409549589094777039e-02
6.960000000000000000e+02 4.726563894765243440e-02
6.980000000000000000e+02 5.266596755106847660e-02
7.000000000000000000e+02 4.954198466217639429e-02
7.020000000000000000e+02 4.408356654764622462e-02
7.040000000000000000e+02 4.011514544490007300e-02
7.060000000000000000e+02 3.920772458976955893e-02
7.080000000000000000e+02 3.959630932590661040e-02
7.100000000000000000e+02 3.610174098138396737e-02
7.120000000000000000e+02 3.002795786882386450e-02
7.140000000000000000e+02 2.673520533377919672e-02
7.160000000000000000e+02 2.750269919967924387e-02
7.180000000000000000e+02 3.173631660392348119e-02


==> images/pyplots/mor_tfs/data/AcMoReGen_TFPLOT_ROM_ROM1_578HZ.dat <==
2.580000000000000000e+02 1.320606381351735747e-01
2.600000000000000000e+02 1.317546671791896551e-01
2.620000000000000000e+02 1.240849783747596385e-01
2.640000000000000000e+02 1.125464447343770685e-01
2.660000000000000000e+02 1.011472148886310013e-01
2.680000000000000000e+02 9.711531384486953022e-02
2.700000000000000000e+02 1.039416687138993572e-01
2.720000000000000000e+02 1.230734858315376268e-01
2.740000000000000000e+02 1.412265402913483181e-01
2.760000000000000000e+02 1.876550190648302308e-01
2.780000000000000000e+02 2.098971302285887741e-01
2.800000000000000000e+02 2.045223294779931200e-01
2.820000000000000000e+02 1.685458752052436115e-01
2.840000000000000000e+02 1.719783685766707315e-01
2.860000000000000000e+02 2.818762881028312739e-01
2.880000000000000000e+02 3.610371396487254136e-01
2.900000000000000000e+02 1.952789433874967950e-01
2.920000000000000000e+02 5.070359494900854996e-02
2.940000000000000000e+02 5.641686764790536379e-02
2.960000000000000000e+02 1.247568971067169463e-01
2.980000000000000000e+02 1.167081619210516702e-01
3.000000000000000000e+02 1.192633518014021288e-01
3.020000000000000000e+02 1.200745883618511839e-01
3.040000000000000000e+02 1.201547684429398050e-01
3.060000000000000000e+02 1.213586204059484142e-01
3.080000000000000000e+02 1.316760132091028546e-01
3.100000000000000000e+02 1.141521621525894842e-01
3.120000000000000000e+02 2.060667460973443152e-02
3.140000000000000000e+02 1.314594022705166676e-01
3.160000000000000000e+02 1.437109524518928316e-01
3.180000000000000000e+02 1.364150698499223546e-01
3.200000000000000000e+02 1.174743007104820935e-01
3.220000000000000000e+02 9.250119276014860670e-02
3.240000000000000000e+02 7.240039626655314642e-02
3.260000000000000000e+02 5.730912488382874925e-02
3.280000000000000000e+02 4.222481938427261744e-02
3.300000000000000000e+02 2.910119628480459589e-02
3.320000000000000000e+02 1.327846994806688129e-02
3.340000000000000000e+02 3.702774964680948227e-03
3.360000000000000000e+02 4.098899386045717907e-02
3.380000000000000000e+02 1.231728365870071729e-01
3.400000000000000000e+02 2.842786541227781960e-01
3.420000000000000000e+02 3.004344421336136439e-01
3.440000000000000000e+02 1.748768188445457561e-01
3.460000000000000000e+02 9.751616253236403131e-02
3.480000000000000000e+02 5.655369505757332216e-02
3.500000000000000000e+02 3.245294142715310359e-02
3.520000000000000000e+02 1.926338900936853948e-02
3.540000000000000000e+02 1.373090647806955895e-02
3.560000000000000000e+02 1.868992456716680323e-02
3.580000000000000000e+02 3.206987316370171065e-02
3.600000000000000000e+02 7.098733059205511453e-02
3.620000000000000000e+02 9.110090097697670641e-02
3.640000000000000000e+02 1.195356718845872468e-01
3.660000000000000000e+02 1.534942710408679634e-01
3.680000000000000000e+02 1.559015052506319277e-01
3.700000000000000000e+02 1.295877229518093421e-01
3.720000000000000000e+02 1.135262092076255308e-01
3.740000000000000000e+02 1.057169940564163524e-01
3.760000000000000000e+02 1.004362492629231468e-01
3.780000000000000000e+02 9.974248588534853632e-02
3.800000000000000000e+02 1.001067891985936431e-01
3.820000000000000000e+02 6.750514725722177312e-02
3.840000000000000000e+02 8.195457691947113932e-02
3.860000000000000000e+02 6.300238341248128038e-02
3.880000000000000000e+02 3.359816854767697092e-02
3.900000000000000000e+02 2.214648563742870058e-02
3.920000000000000000e+02 1.333635593429958500e-02
3.940000000000000000e+02 1.916534001595647171e-02
3.960000000000000000e+02 2.069375891270058831e-02
3.980000000000000000e+02 2.035465107081920258e-02
4.000000000000000000e+02 2.108720529366080870e-02
4.020000000000000000e+02 2.320825849856649609e-02
4.040000000000000000e+02 2.682060532224434662e-02
4.060000000000000000e+02 2.690714741617795600e-02
4.080000000000000000e+02 1.707256763202543229e-02
4.100000000000000000e+02 8.699341279514258285e-03
4.120000000000000000e+02 4.310599459008985362e-03
4.140000000000000000e+02 7.547573616203766093e-03
4.160000000000000000e+02 8.992686751272424214e-03
4.180000000000000000e+02 8.025958082363060520e-03


==> images/pyplots/mor_tfs/data/AcMoReGen_TFPLOT_ROM_ROM2_1000HZ.dat <==
7.180000000000000000e+02 3.173632524783995268e-02
7.200000000000000000e+02 3.750387329589887492e-02
7.220000000000000000e+02 4.340624011401320037e-02
7.240000000000000000e+02 4.758521456636626706e-02
7.260000000000000000e+02 5.058612757404677696e-02
7.280000000000000000e+02 4.895316581611572349e-02
7.300000000000000000e+02 4.043182978994368931e-02
7.320000000000000000e+02 3.119238188016512994e-02
7.340000000000000000e+02 2.630736140272075391e-02
7.360000000000000000e+02 2.262814556796157936e-02
7.380000000000000000e+02 1.768030984041915957e-02
7.400000000000000000e+02 3.288313438601726812e-02
7.420000000000000000e+02 5.078988710173186483e-02
7.440000000000000000e+02 5.317672573976330030e-02
7.460000000000000000e+02 4.382037534075954727e-02
7.480000000000000000e+02 3.317292533454854059e-02
7.500000000000000000e+02 2.824406297063100993e-02
7.520000000000000000e+02 3.254352818401888559e-02
7.540000000000000000e+02 4.314510897852573412e-02
7.560000000000000000e+02 5.601260764354544508e-02
7.580000000000000000e+02 6.658870977853860451e-02
7.600000000000000000e+02 7.142787533544348033e-02
7.620000000000000000e+02 6.602130507745947174e-02
7.640000000000000000e+02 5.039991809156772057e-02
7.660000000000000000e+02 3.271679168328744253e-02
7.680000000000000000e+02 1.829789602146040389e-02
7.700000000000000000e+02 9.933473083005024684e-03
7.720000000000000000e+02 1.126270994101249284e-02
7.740000000000000000e+02 1.766209779797046908e-02
7.760000000000000000e+02 2.296413299159048502e-02
7.780000000000000000e+02 2.630729250314508064e-02
7.800000000000000000e+02 2.420019583132363566e-02
7.820000000000000000e+02 1.936339770113962994e-02
7.840000000000000000e+02 1.517914030380723700e-02
7.860000000000000000e+02 1.223480293490584667e-02
7.880000000000000000e+02 9.832500027008700058e-03
7.900000000000000000e+02 8.370885246580982847e-03
7.920000000000000000e+02 7.612935502827829215e-03
7.940000000000000000e+02 7.486174127528245729e-03
7.960000000000000000e+02 7.979535430712321117e-03
7.980000000000000000e+02 8.065120287288791989e-03
8.000000000000000000e+02 8.208631835585676259e-03
8.020000000000000000e+02 7.956369945460568804e-03
8.040000000000000000e+02 7.104360121282966845e-03
8.060000000000000000e+02 5.744803265284939564e-03
8.080000000000000000e+02 6.107574147720011733e-03
8.100000000000000000e+02 1.020798618421027773e-02
8.120000000000000000e+02 1.441058450549243322e-02
8.140000000000000000e+02 1.751882285541232764e-02
8.160000000000000000e+02 2.087851720190587665e-02
8.180000000000000000e+02 2.303807233250174460e-02
8.200000000000000000e+02 2.286034092571374160e-02
8.220000000000000000e+02 2.100548473876861708e-02
8.240000000000000000e+02 1.895157309470078127e-02
8.260000000000000000e+02 1.844665744579133265e-02
8.280000000000000000e+02 1.914196435728287779e-02
8.300000000000000000e+02 2.173526136989714988e-02
8.320000000000000000e+02 2.561554402131043309e-02
8.340000000000000000e+02 2.964591319334976272e-02
8.360000000000000000e+02 3.439852415557129867e-02
8.380000000000000000e+02 3.658787549579164966e-02
8.400000000000000000e+02 3.603245694518068115e-02
8.420000000000000000e+02 3.262139658450042418e-02
8.440000000000000000e+02 2.723199991792269944e-02
8.460000000000000000e+02 2.368771270901666795e-02
8.480000000000000000e+02 2.397188812866125548e-02
8.500000000000000000e+02 2.335230580869112477e-02
8.520000000000000000e+02 2.064076933148741716e-02
8.540000000000000000e+02 1.835976051097975084e-02
8.560000000000000000e+02 2.202435363775625404e-02
8.580000000000000000e+02 2.186956477653156580e-02


==> images/pyplots/mor_tfs/data/AcMoReGen_TFPLOT_ROM_ROM2_578HZ.dat <==
4.180000000000000000e+02 8.025957486718309983e-03
4.200000000000000000e+02 6.633171975758882753e-03
4.220000000000000000e+02 6.659672207906081401e-03
4.240000000000000000e+02 8.349267631815187468e-03
4.260000000000000000e+02 6.589005349769590236e-03
4.280000000000000000e+02 5.035676778702841139e-03
4.300000000000000000e+02 4.971413449524383910e-03
4.320000000000000000e+02 5.343060339968814898e-03
4.340000000000000000e+02 6.745457464766548873e-03
4.360000000000000000e+02 7.601727487602754144e-03
4.380000000000000000e+02 8.200388300892199472e-03
4.400000000000000000e+02 8.734572181147426395e-03
4.420000000000000000e+02 9.314431625487982341e-03
4.440000000000000000e+02 8.370263743778616136e-03
4.460000000000000000e+02 8.908701536870916843e-03
4.480000000000000000e+02 8.464885872133459319e-03
4.500000000000000000e+02 7.956605595804041794e-03
4.520000000000000000e+02 8.216396883556952371e-03
4.540000000000000000e+02 8.651659687123523790e-03
4.560000000000000000e+02 9.683890765711885076e-03
4.580000000000000000e+02 1.031548510553504695e-02
4.600000000000000000e+02 9.562387018911294884e-03
4.620000000000000000e+02 6.121876735714558591e-03
4.640000000000000000e+02 8.660116972304912619e-03
4.660000000000000000e+02 1.412980242148817282e-02
4.680000000000000000e+02 2.170173836180037258e-02
4.700000000000000000e+02 2.856351917331219001e-02
4.720000000000000000e+02 2.742841977133226444e-02
4.740000000000000000e+02 2.240900579885667099e-02
4.760000000000000000e+02 1.888098208182082544e-02
4.780000000000000000e+02 1.393540706574812604e-02
4.800000000000000000e+02 6.559062491823772732e-03
4.820000000000000000e+02 2.351629797300058920e-03
4.840000000000000000e+02 1.030243217694195267e-02
4.860000000000000000e+02 1.596011537329991223e-02
4.880000000000000000e+02 1.786430452561067056e-02
4.900000000000000000e+02 1.701208853386800349e-02
4.920000000000000000e+02 1.426401332080852111e-02
4.940000000000000000e+02 1.241922376065949032e-02
4.960000000000000000e+02 1.367677033314983019e-02
4.980000000000000000e+02 1.504470603976351510e-02
5.000000000000000000e+02 1.863149410632303563e-02
5.020000000000000000e+02 2.250582113470570370e-02
5.040000000000000000e+02 3.378677380830629601e-02
5.060000000000000000e+02 5.200484307899978093e-02
5.080000000000000000e+02 7.048224615783237057e-02
5.100000000000000000e+02 8.543357560056581701e-02
5.120000000000000000e+02 1.037106822837416953e-01
5.140000000000000000e+02 1.436482978100799557e-01
5.160000000000000000e+02 1.963310325608956242e-01
5.180000000000000000e+02 2.092588418987439691e-01
5.200000000000000000e+02 1.978989097408200559e-01
5.220000000000000000e+02 1.713857841260017778e-01
5.240000000000000000e+02 1.353697731854226483e-01
5.260000000000000000e+02 1.126724649693246760e-01
5.280000000000000000e+02 1.045672930978322063e-01
5.300000000000000000e+02 9.533254518461109495e-02
5.320000000000000000e+02 8.725153739450647317e-02
5.340000000000000000e+02 8.646956949367150258e-02
5.360000000000000000e+02 9.207621074480402956e-02
5.380000000000000000e+02 9.465880528635908786e-02
5.400000000000000000e+02 9.468044672733524902e-02
5.420000000000000000e+02 8.621594778610310039e-02
5.440000000000000000e+02 5.834129295482629735e-02
5.460000000000000000e+02 3.174700460607386698e-02
5.480000000000000000e+02 2.284888016311361486e-02
5.500000000000000000e+02 1.862734656561482530e-02
5.520000000000000000e+02 1.793288565722166161e-02
5.540000000000000000e+02 2.270308629466107411e-02
5.560000000000000000e+02 2.903005159062153201e-02
5.580000000000000000e+02 2.671163130074626427e-02
5.600000000000000000e+02 1.916382781264443225e-02
5.620000000000000000e+02 1.226435999683054071e-02
5.640000000000000000e+02 8.475316399882294044e-03
5.660000000000000000e+02 1.579446523579480788e-02
5.680000000000000000e+02 3.772653859464122905e-02
5.700000000000000000e+02 6.540367140101241428e-02
5.720000000000000000e+02 7.647989380894036626e-02
5.740000000000000000e+02 7.830371450708284442e-02
5.760000000000000000e+02 7.821568245008710221e-02
5.780000000000000000e+02 7.693412252358335091e-02


==> images/pyplots/mor_tfs/data/AcMoReGen_TFPLOT_ROM_ROM3_1000HZ.dat <==
8.580000000000000000e+02 2.186956571827710846e-02
8.600000000000000000e+02 2.173354008750227190e-02
8.620000000000000000e+02 1.868189160179364178e-02
8.640000000000000000e+02 1.525542243657757036e-02
8.660000000000000000e+02 2.042691144385106253e-02
8.680000000000000000e+02 3.418904166135770112e-02
8.700000000000000000e+02 4.590693739428750031e-02
8.720000000000000000e+02 4.868743448468042245e-02
8.740000000000000000e+02 4.180770986835387337e-02
8.760000000000000000e+02 3.138464562418105674e-02
8.780000000000000000e+02 2.361783716993445456e-02
8.800000000000000000e+02 1.696522022567135621e-02
8.820000000000000000e+02 1.144494736889083153e-02
8.840000000000000000e+02 2.274857030255874810e-02
8.860000000000000000e+02 4.056383509608154497e-02
8.880000000000000000e+02 5.315857505903916203e-02
8.900000000000000000e+02 5.685616888148031095e-02
8.920000000000000000e+02 5.022088070586991360e-02
8.940000000000000000e+02 3.739245416847898629e-02
8.960000000000000000e+02 2.691021150464951300e-02
8.980000000000000000e+02 2.058191960034125648e-02
9.000000000000000000e+02 1.562810770361641038e-02
9.020000000000000000e+02 1.171013251162407454e-02
9.040000000000000000e+02 8.381650866934212823e-03
9.060000000000000000e+02 6.491556547053357364e-03
9.080000000000000000e+02 7.524258760532091979e-03
9.100000000000000000e+02 1.270684526477465319e-02
9.120000000000000000e+02 1.825963860599767383e-02
9.140000000000000000e+02 1.984618795356175858e-02
9.160000000000000000e+02 1.820474384520738564e-02
9.180000000000000000e+02 1.594055292601470955e-02
9.200000000000000000e+02 1.421323635034816082e-02
9.220000000000000000e+02 1.182886316059461769e-02
9.240000000000000000e+02 9.856802803124413773e-03
9.260000000000000000e+02 8.390021954533579893e-03
9.280000000000000000e+02 6.335271575586331159e-03
9.300000000000000000e+02 5.158780275284017766e-03
9.320000000000000000e+02 5.951384892697233510e-03
9.340000000000000000e+02 7.638405940903931178e-03
9.360000000000000000e+02 9.082743108408985674e-03
9.380000000000000000e+02 1.035075601375487313e-02
9.400000000000000000e+02 1.153114410480645703e-02
9.420000000000000000e+02 1.233788896782813879e-02
9.440000000000000000e+02 1.247045042928315514e-02
9.460000000000000000e+02 1.183579408415453595e-02
9.480000000000000000e+02 1.031149641843718406e-02
9.500000000000000000e+02 9.349293531964734255e-03
9.520000000000000000e+02 8.702633066505992970e-03
9.540000000000000000e+02 7.922180493817534627e-03
9.560000000000000000e+02 8.195933645053291028e-03
9.580000000000000000e+02 9.518710640941740325e-03
9.600000000000000000e+02 1.016340258497869589e-02
9.620000000000000000e+02 1.032217778778756444e-02
9.640000000000000000e+02 9.978839384496406700e-03
9.660000000000000000e+02 1.070823508008830575e-02
9.680000000000000000e+02 1.146130348240001311e-02
9.700000000000000000e+02 1.195832712370229964e-02
9.720000000000000000e+02 1.152805981703750211e-02
9.740000000000000000e+02 1.085597421355871846e-02
9.760000000000000000e+02 1.076093462266245609e-02
9.780000000000000000e+02 1.053398975142793605e-02
9.800000000000000000e+02 1.000072795816453648e-02
9.820000000000000000e+02 8.788996237092977504e-03
9.840000000000000000e+02 7.310111920525507595e-03
9.860000000000000000e+02 5.695968261185938790e-03
9.880000000000000000e+02 4.202461621895458958e-03
9.900000000000000000e+02 2.558063315892584403e-03
9.920000000000000000e+02 1.482896696540769712e-03
9.940000000000000000e+02 2.015083424133854413e-03
9.960000000000000000e+02 3.099908308169147930e-03
9.980000000000000000e+02 4.100832116185736814e-03
1.000000000000000000e+03 4.788298816673720697e-03


==> images/pyplots/mor_tfs/data/trainingfunction_H11_1000Hz.dat <==
,Frequency (Hz),Transfer function
0,578.0,0.07504292886436072
1,580.0,0.07556368608819719
2,582.0,0.078817009842355
3,584.0,0.06545215267176775
4,586.0,0.05298360024580142
5,588.0,0.05005790559553446
6,590.0,0.04590416293618881
7,592.0,0.04110254350009788
8,594.0,0.039976883459099166
9,596.0,0.03832797460070947
10,598.0,0.031392698473501936
11,600.0,0.022469979385632464
12,602.0,0.008813733605540063
13,604.0,0.01197888641563467
14,606.0,0.03349697215472802
15,608.0,0.04339795577615704
16,610.0,0.03997598956516494
17,612.0,0.033001467071898806
18,614.0,0.026145362440350352
19,616.0,0.026847378685698652
20,618.0,0.03482930117877463
21,620.0,0.029422299659547967
22,622.0,0.011808414125010467
23,624.0,0.008526533179520122
24,626.0,0.014729647857524062
25,628.0,0.01861547113316893
26,630.0,0.024188633378833067
27,632.0,0.0325138685162804
28,634.0,0.04245524643090061
29,636.0,0.042085289917022616
30,638.0,0.0356850278629678
31,640.0,0.04918162349036349
32,642.0,0.06266609038894495
33,644.0,0.06903178240300137
34,646.0,0.07769798991347666
35,648.0,0.08079258517641
36,650.0,0.06191040525047914
37,652.0,0.04083827902501319
38,654.0,0.028013521538502607
39,656.0,0.02169994104044749
40,658.0,0.01693970328612446
41,660.0,0.011255561343238454
42,662.0,0.00822766790056999
43,664.0,0.010829949474876976
44,666.0,0.013009864744526244
45,668.0,0.010534728028861063
46,670.0,0.007543439472431324
47,672.0,0.015981934455400228
48,674.0,0.02168963898123343
49,676.0,0.019508257766225154
50,678.0,0.010475551946908893
51,680.0,0.0019551625698214004
52,682.0,0.006047214573016932
53,684.0,0.011124348453739457
54,686.0,0.012723029573041042
55,688.0,0.01268863903993588
56,690.0,0.015346557453301775
57,692.0,0.023336753083937845
58,694.0,0.03466593853685836
59,696.0,0.04726563896566116
60,698.0,0.05266596930915102
61,700.0,0.04954198464125747
62,702.0,0.0440835665437992
63,704.0,0.0401151454394628
64,706.0,0.0393621019924161
65,708.0,0.03959631030361798
66,710.0,0.03610174093562827
67,712.0,0.030027957868064514
68,714.0,0.026735205334580292
69,716.0,0.02755465150613512
70,718.0,0.03173632553544221
71,720.0,0.03750387329993917
72,722.0,0.043406240117571125
73,724.0,0.047585214467554614
74,726.0,0.0505861275900837
75,728.0,0.04895316615658736
76,730.0,0.04043183010318927
77,732.0,0.03119238187798486
78,734.0,0.026307361403645497
79,736.0,0.02265640025419075
80,738.0,0.01768030983452487
81,740.0,0.03330629319571612
82,742.0,0.05078988710043241
83,744.0,0.053176725431525754
84,746.0,0.043988093269773106
85,748.0,0.03317292564184595
86,750.0,0.028244062972685648
87,752.0,0.03227818634327552
88,754.0,0.043145108977227044
89,756.0,0.05601260772973436
90,758.0,0.06658870977702475
91,760.0,0.07142787539020132
92,762.0,0.06602130509060489
93,764.0,0.05039991809402077
94,766.0,0.03265838843670074
95,768.0,0.018297896033557824
96,770.0,0.009703767576047996
97,772.0,0.011262709940732822
98,774.0,0.01710430149514467
99,776.0,0.022964132990003612
100,778.0,0.026307292510969884
101,780.0,0.024200195831705587
102,782.0,0.019362381223271632
103,784.0,0.015179140303404259
104,786.0,0.01204341738985373
105,788.0,0.00983249980967254
106,790.0,0.008370885239497833
107,792.0,0.007612935502730031
108,794.0,0.007486174134812505
109,796.0,0.007729728563774312
110,798.0,0.008065120097935948
111,800.0,0.008208631811463378
112,802.0,0.007956369955755022
113,804.0,0.007104360115603925
114,806.0,0.005761601752472887
115,808.0,0.006107574913688703
116,810.0,0.010207986182274168
117,812.0,0.014424781736320006
118,814.0,0.017518822853440818
119,816.0,0.020878517170343776
120,818.0,0.023038072514215295
121,820.0,0.022860341036984227
122,822.0,0.021005484732398116
123,824.0,0.018951573092694293
124,826.0,0.01815551728413573
125,828.0,0.019141963903502358
126,830.0,0.02178593910722483
127,832.0,0.025615544014358435
128,834.0,0.0302252326699918
129,836.0,0.034398524221076004
130,838.0,0.03658787449024859
131,840.0,0.03603245676049182
132,842.0,0.032621396573076195
133,844.0,0.027231999917723373
134,846.0,0.02381413331672215
135,848.0,0.023971888086831605
136,850.0,0.02335230574589201
137,852.0,0.02064076933208472
138,854.0,0.01835976051908149
139,856.0,0.019661976586955898
140,858.0,0.021869565479568587
141,860.0,0.021733540131042808
142,862.0,0.018681891630006373
143,864.0,0.015255422440551435
144,866.0,0.020334515343069886
145,868.0,0.034189035968115414
146,870.0,0.04590693738110006
147,872.0,0.048687434570347084
148,874.0,0.04180770991385745
149,876.0,0.031480309617445565
150,878.0,0.023617837462007032
151,880.0,0.016965220224788167
152,882.0,0.011589984679510362
153,884.0,0.022748570306482006
154,886.0,0.04056383519126469
155,888.0,0.05315859461677442
156,890.0,0.05685616880694113
157,892.0,0.0502208806576612
158,894.0,0.03739245416623991
159,896.0,0.02703825862864999
160,898.0,0.02058191973151223
161,900.0,0.015628107710315135
162,902.0,0.011710132512403541
163,904.0,0.00838165086759089
164,906.0,0.006477565736002699
165,908.0,0.007524258860212028
166,910.0,0.012706845265167821
167,912.0,0.018259638617017574
168,914.0,0.019846188013925476
169,916.0,0.018046855604046032
170,918.0,0.015940553543421266
171,920.0,0.01421323634182101
172,922.0,0.011828863158908694
173,924.0,0.009856802802270428
174,926.0,0.008295050934875604
175,928.0,0.0063352715231239295
176,930.0,0.005158780275676822
177,932.0,0.005958749899594882
178,934.0,0.007638405938978347
179,936.0,0.009082743109058418
180,938.0,0.010350756065394326
181,940.0,0.011531144104416946
182,942.0,0.012352749881840397
183,944.0,0.012470450420594732
184,946.0,0.011645897035165961
185,948.0,0.010311496457304241
186,950.0,0.009349293533702221
187,952.0,0.008702633065908443
188,954.0,0.007922180493250228
189,956.0,0.00821127959398163
190,958.0,0.009518711073299711
191,960.0,0.010163402586021457
192,962.0,0.010322177788003926
193,964.0,0.010398710714584985
194,966.0,0.01070823507874565
195,968.0,0.011461303576146985
196,970.0,0.01195832712400557
197,972.0,0.011528059816643985
198,974.0,0.010855974214175416
199,976.0,0.010619004644751753
200,978.0,0.010533990147381767
201,980.0,0.010000727960579683
202,982.0,0.008788996239611256
203,984.0,0.007179698901839794
204,986.0,0.005684386704583053
205,988.0,0.0042024616336412204
206,990.0,0.0025580633157457643
207,992.0,0.0014952441014846652
208,994.0,0.0020228264547690203
209,996.0,0.003099908308102164
210,998.0,0.004100832115396103
211,1000.0,0.00478829924966701


==> images/pyplots/mor_tfs/data/trainingfunction_H11_578Hz.dat <==
,Frequency (Hz),Transfer function
0,258.0,0.13206063732277862
1,260.0,0.13175466697956195
2,262.0,0.12408497845559759
3,264.0,0.11254644460392037
4,266.0,0.1010067242682778
5,268.0,0.09711531813363194
6,270.0,0.10394166867168067
7,272.0,0.12307348596303179
8,274.0,0.1519771172028544
9,276.0,0.1876550185733211
10,278.0,0.20989712308503683
11,280.0,0.20452232960827654
12,282.0,0.1685458749956672
13,284.0,0.17211191059196837
14,286.0,0.2818762854544322
15,288.0,0.3610372104201304
16,290.0,0.1952789455348305
17,292.0,0.05070359517780994
18,294.0,0.056416867958458704
19,296.0,0.1311301174163767
20,298.0,0.11670816374224015
21,300.0,0.11926335178808978
22,302.0,0.12007458827417714
23,304.0,0.11921006142888442
24,306.0,0.12135862057354985
25,308.0,0.13167601130743575
26,310.0,0.11415216218563383
27,312.0,0.020606674632751655
28,314.0,0.13204609622275007
29,316.0,0.14371095223552283
30,318.0,0.13641506950881954
31,320.0,0.1174743006500338
32,322.0,0.09250119278434535
33,324.0,0.0724003962927814
34,326.0,0.05727691633516367
35,328.0,0.04222481925493962
36,330.0,0.029101196326159557
37,332.0,0.01327846994806292
38,334.0,0.0029758827430676703
39,336.0,0.040988993771015926
40,338.0,0.12317284321728204
41,340.0,0.2842786544399865
42,342.0,0.3004344443016409
43,344.0,0.1748768187631266
44,346.0,0.09793841598965095
45,348.0,0.056553695543691246
46,350.0,0.03245294143717611
47,352.0,0.01926157688309985
48,354.0,0.013730906468499232
49,356.0,0.018475355932084447
50,358.0,0.03206987246224016
51,360.0,0.07098733056292073
52,362.0,0.0911009009179847
53,364.0,0.11953567204308559
54,366.0,0.15349427084382097
55,368.0,0.1559014960679576
56,370.0,0.12958772283471723
57,372.0,0.113526209306656
58,374.0,0.10571699405259903
59,376.0,0.10014196583623734
60,378.0,0.0997424856521368
61,380.0,0.10010678950312384
62,382.0,0.06750514727900579
63,384.0,0.08195457778141943
64,386.0,0.05917941866763202
65,388.0,0.033598168728387195
66,390.0,0.022146485732889312
67,392.0,0.012682162694687185
68,394.0,0.019165339960024043
69,396.0,0.020731823775757455
70,398.0,0.02035465110791574
71,400.0,0.021087205291502886
72,402.0,0.023208258455537853
73,404.0,0.0268553171944056
74,406.0,0.026907147413553212
75,408.0,0.017072567672535895
76,410.0,0.008323189786362263
77,412.0,0.00438916008660761
78,414.0,0.007547573612036009
79,416.0,0.008992686733451865
80,418.0,0.008025957439392158
81,420.0,0.0066331720206074685
82,422.0,0.006108630580246697
83,424.0,0.00834926772278169
84,426.0,0.005833741865975873
85,428.0,0.005035676732145398
86,430.0,0.004971413441705945
87,432.0,0.00536384976090536
88,434.0,0.00677894728510741
89,436.0,0.007601727512817205
90,438.0,0.00820038835688297
91,440.0,0.008734572182500669
92,442.0,0.009314431648996094
93,444.0,0.008370263750917631
94,446.0,0.008942524352667666
95,448.0,0.008464885862457094
96,450.0,0.00816915675446074
97,452.0,0.008216396895394136
98,454.0,0.008796314700055619
99,456.0,0.0096838907712691
100,458.0,0.010315485147156274
101,460.0,0.009593758699895693
102,462.0,0.006111760570157194
103,464.0,0.00866011697008262
104,466.0,0.014129802432444211
105,468.0,0.021701733326219837
106,470.0,0.028563518903083944
107,472.0,0.027428419991270776
108,474.0,0.02240900562859717
109,476.0,0.019545744713835213
110,478.0,0.013935408941178647
111,480.0,0.006559062476691823
112,482.0,0.0023186303068232217
113,484.0,0.01030243218593327
114,486.0,0.015960115488452373
115,488.0,0.017864301569967194
116,490.0,0.017012087077986765
117,492.0,0.0142640133812049
118,494.0,0.012419223771662309
119,496.0,0.013648428422258002
120,498.0,0.015044703528970884
121,500.0,0.018756231966525167
122,502.0,0.022505821128036504
123,504.0,0.033786776369840114
124,506.0,0.052004843658844904
125,508.0,0.07048226598119428
126,510.0,0.08530165908223188
127,512.0,0.10371068233278014
128,514.0,0.14364829919843922
129,516.0,0.19633103237718896
130,518.0,0.2092588111126153
131,520.0,0.19789891093870784
132,522.0,0.17138578422083928
133,524.0,0.1353697729666375
134,526.0,0.11285758389552243
135,528.0,0.10456726611052089
136,530.0,0.0953325446746645
137,532.0,0.08725153682385026
138,534.0,0.08646956940464956
139,536.0,0.09118325251720746
140,538.0,0.09465882166078403
141,540.0,0.09468044691108564
142,542.0,0.08621594847960118
143,544.0,0.058341292617077066
144,546.0,0.03235585672867823
145,548.0,0.02284888013220028
146,550.0,0.018627346603003893
147,552.0,0.018203805201105854
148,554.0,0.0227030862533335
149,556.0,0.029030051628206082
150,558.0,0.026711631211661188
151,560.0,0.019163827312766536
152,562.0,0.012264359899569649
153,564.0,0.00847531638446073
154,566.0,0.01586337655058653
155,568.0,0.0377265382918399
156,570.0,0.06540367243722617
157,572.0,0.0764798911835522
158,574.0,0.07830371371409073
159,576.0,0.07888142400444303
160,578.0,0.07693408548267018

